Commonsense Knowledge in Word Associations and ConceptNet

Humans use countless basic, shared facts about the world to efficiently navigate in their environment. This commonsense knowledge is rarely communicated explicitly, however, understanding how commonsense knowledge is represented in different paradigms is important for both deeper understanding of human cognition and for augmenting automatic reasoning systems. This paper presents an in-depth comparison of two large-scale resources of general knowledge: ConcpetNet, an engineered relational database, and SWOW a knowledge graph derived from crowd-sourced word associations. We examine the structure, overlap and differences between the two graphs, as well as the extent to which they encode situational commonsense knowledge. We finally show empirically that both resources improve downstream task performance on commonsense reasoning benchmarks over text-only baselines, suggesting that large-scale word association data, which have been obtained for several languages through crowd-sourcing, can be a valuable complement to curated knowledge graphs

==> figures/shortest_path_length_cn.dat <==
2.1379310344827585
2.7142857142857144
2.0
2.0434782608695654
1.95
2.1379310344827585
2.142857142857143
1.9565217391304348
2.3333333333333335
2.1538461538461537
2.608695652173913
2.142857142857143
2.4444444444444446
2.4166666666666665
2.1333333333333333
2.375
2.125
2.4444444444444446
2.388888888888889
1.9545454545454546
2.357142857142857
2.3529411764705883
2.1176470588235294
2.6
2.409090909090909
2.263157894736842
2.3636363636363638
2.2
2.142857142857143
2.4761904761904763
2.3043478260869565
2.25
2.2222222222222223
1.7692307692307692
2.2857142857142856
2.0
1.7857142857142858
2.3181818181818183
1.875
2.782608695652174
2.269230769230769
2.142857142857143
2.1363636363636362
2.076923076923077
2.6923076923076925
2.3157894736842106
2.4545454545454546
2.526315789473684
2.185185185185185
2.28125
2.2133333333333334
2.3333333333333335
2.3157894736842106
2.3181818181818183
2.0
2.25
2.3125
2.090909090909091
1.8666666666666667
2.5789473684210527
2.3
2.1875
2.1666666666666665
2.235294117647059
2.263157894736842
2.2222222222222223
2.1363636363636362
1.8
2.1515151515151514
2.1818181818181817
1.9333333333333333
2.2666666666666666
1.8846153846153846
2.25
1.6428571428571428
2.357142857142857
2.4615384615384617
1.9
1.9642857142857142
2.21875
2.526315789473684
2.210526315789474
2.0555555555555554
1.875
2.3333333333333335
2.3846153846153846
1.9285714285714286
2.0384615384615383
2.096774193548387
2.3333333333333335
2.466666666666667
2.4375
2.5454545454545454
2.230769230769231
2.0
2.210526315789474
2.3333333333333335
1.9230769230769231
2.272727272727273
2.4
2.2962962962962963
2.15
2.085714285714286
2.0
2.111111111111111
2.5
2.227272727272727
2.4583333333333335
2.2
2.227272727272727
2.3333333333333335
2.142857142857143
1.7647058823529411
2.142857142857143
2.1538461538461537
2.15
2.3076923076923075
1.9090909090909092
2.0
2.1578947368421053
2.1818181818181817
2.533333333333333
2.3076923076923075
2.0
2.2222222222222223
2.1333333333333333
2.0833333333333335
2.128205128205128
2.0714285714285716
2.0
2.0344827586206895
2.0476190476190474
2.05
2.2
1.7777777777777777
2.0714285714285716
2.0
2.5
2.15
2.466666666666667
2.1153846153846154
2.1333333333333333
2.3076923076923075
2.3461538461538463
2.1363636363636362
2.0344827586206895
2.0833333333333335
2.1
2.5294117647058822
2.1818181818181817
1.9090909090909092
2.1515151515151514
2.8461538461538463
2.269230769230769
1.9375
2.4651162790697674
2.4166666666666665
2.0555555555555554
2.2
2.6875
2.6
2.3043478260869565
2.238095238095238
2.0
2.111111111111111
2.1724137931034484
2.606060606060606
2.1666666666666665
2.473684210526316
2.0
2.6129032258064515
2.2758620689655173
2.0
2.2
2.2790697674418605
2.235294117647059
2.125
2.3461538461538463
2.45
2.3125
2.107142857142857
2.4893617021276597
2.260869565217391
2.142857142857143
2.230769230769231
2.1578947368421053
2.0
1.7777777777777777
2.4166666666666665
2.4642857142857144
2.230769230769231
2.3125
2.0
2.2941176470588234
2.0
2.238095238095238
2.3333333333333335
2.2
2.3846153846153846
2.0
2.1904761904761907
2.263157894736842
1.9
2.5172413793103448
2.4166666666666665
2.085714285714286
2.2222222222222223
2.35
2.1785714285714284
1.8888888888888888
2.111111111111111
2.388888888888889
2.4545454545454546
2.3157894736842106
2.238095238095238
2.28125
1.9655172413793103
2.2857142857142856
2.0588235294117645
1.9
2.111111111111111
1.95
2.357142857142857
2.1666666666666665
2.090909090909091
2.206896551724138
2.0
2.176470588235294
2.380952380952381
2.3846153846153846
2.5
2.642857142857143
2.2222222222222223
2.4285714285714284
2.125
1.9666666666666666
1.9166666666666667
2.4545454545454546
2.0
2.3846153846153846
2.0
2.230769230769231
2.413793103448276
2.5
2.0
2.2777777777777777
2.1875
2.3225806451612905
1.7142857142857142
2.347826086956522
2.24
2.4285714285714284
2.0
2.142857142857143
2.2
2.5714285714285716
2.0714285714285716
2.238095238095238
2.3125
2.1363636363636362
2.176470588235294
2.2222222222222223
2.25
2.25
2.4705882352941178
2.230769230769231
2.0526315789473686
2.111111111111111
2.3
2.2666666666666666
2.176470588235294
2.0714285714285716
1.9
2.1666666666666665
2.111111111111111
2.212121212121212
1.9473684210526316
2.28
2.206896551724138
2.375
2.2941176470588234
2.1904761904761907
2.1666666666666665
2.3703703703703702
2.3333333333333335
2.2916666666666665
2.066666666666667
2.5833333333333335
2.12
1.9090909090909092
2.238095238095238
2.0714285714285716
2.2857142857142856
2.3333333333333335
2.272727272727273
2.1
2.142857142857143
1.8333333333333333
2.2083333333333335
2.1363636363636362
2.1666666666666665
2.25
2.0
2.2
2.1818181818181817
2.25
2.230769230769231
2.6296296296296298
2.2222222222222223
2.3260869565217392
1.875
2.3333333333333335
2.210526315789474
2.0
2.5142857142857142
2.066666666666667
2.3333333333333335
1.9375
2.1333333333333333
2.2916666666666665
2.4047619047619047
2.5384615384615383
1.625
2.1
2.1666666666666665
2.1176470588235294
2.0
2.0
1.8846153846153846
1.9523809523809523
2.263157894736842
2.2083333333333335
2.0869565217391304
2.3636363636363638
2.2325581395348837
2.230769230769231
2.3529411764705883
2.0
2.3076923076923075
2.3846153846153846
2.3225806451612905
2.25
2.4358974358974357
2.5
2.111111111111111
2.076923076923077
2.588235294117647
2.227272727272727
2.2142857142857144
1.8888888888888888
2.1379310344827585
2.3
2.272727272727273
2.217391304347826
2.32
2.0869565217391304
2.0
2.2222222222222223
2.25
2.3333333333333335
2.6470588235294117
2.230769230769231
2.625
2.2857142857142856
2.125
2.35
2.2
1.9
2.142857142857143
2.090909090909091
2.2222222222222223
2.185185185185185
2.0476190476190474
2.206896551724138
1.8
2.3225806451612905
2.0
2.16
2.3076923076923075
2.5454545454545454
2.5714285714285716
2.4285714285714284
2.0
2.5294117647058822
2.2666666666666666
2.1333333333333333
2.230769230769231
2.2972972972972974
1.962962962962963
2.0625
2.1578947368421053
2.2
1.9375
2.2857142857142856
2.375
2.090909090909091
2.1052631578947367
2.1333333333333333
1.8888888888888888
2.2083333333333335
2.388888888888889
1.9047619047619047
2.2777777777777777
2.4166666666666665
2.0784313725490198
2.0
2.0
2.347826086956522
2.0
1.8333333333333333
2.225806451612903
2.5
1.9583333333333333
2.0526315789473686
1.7142857142857142
2.3666666666666667
2.4285714285714284
1.9285714285714286
2.2666666666666666
2.121212121212121
2.466666666666667
2.3125
2.272727272727273
2.2
2.176470588235294
2.3448275862068964
2.142857142857143
2.0625
2.4
2.3421052631578947
3.0
2.238095238095238
2.2083333333333335
2.272727272727273
2.4444444444444446
1.9166666666666667
2.2857142857142856
2.1578947368421053
2.1363636363636362
2.5161290322580645
2.5
2.48
2.3
1.8571428571428572
1.9444444444444444
2.45
2.3333333333333335
2.4193548387096775
2.25
2.3448275862068964
2.7857142857142856
2.130434782608696
2.0555555555555554
2.3
2.2
2.3333333333333335
2.0454545454545454
2.1333333333333333
2.811320754716981
2.096774193548387
2.3333333333333335
2.357142857142857
2.142857142857143
2.142857142857143
2.1333333333333333
2.375
2.2
2.0
2.0
2.0833333333333335
1.8181818181818181
1.9375
2.142857142857143
2.28
2.5
2.3333333333333335
2.2857142857142856
2.25
2.111111111111111
2.1666666666666665
1.9285714285714286
2.0526315789473686
2.4
2.4347826086956523
2.125
2.0
2.2916666666666665
2.3958333333333335
2.1923076923076925
2.1904761904761907
2.227272727272727
2.5
2.1739130434782608
1.9
2.235294117647059
2.125
2.185185185185185
1.9285714285714286
1.8275862068965518
2.0
2.3076923076923075
2.1052631578947367
2.6
2.3125
2.074074074074074
1.8837209302325582
2.342857142857143
1.8333333333333333
2.2857142857142856
2.210526315789474
1.875
2.3421052631578947
2.0
2.108695652173913
2.4146341463414633
2.3125
2.2857142857142856
2.1578947368421053
2.2777777777777777
2.0625
2.217391304347826
2.076923076923077
2.3448275862068964
2.5
2.259259259259259
2.3529411764705883
2.9375
2.1666666666666665
2.142857142857143
2.185185185185185
2.1
2.3043478260869565
1.9411764705882353
2.411764705882353
2.1538461538461537
2.3333333333333335
2.0434782608695654
2.2857142857142856
2.4
2.0384615384615383
2.272727272727273
2.292682926829268
2.4615384615384617
2.16
2.25
2.1176470588235294
2.1363636363636362
2.142857142857143
2.1818181818181817
2.2
2.1666666666666665
2.4
2.347826086956522
2.4210526315789473
2.1052631578947367
2.65
2.0
2.2857142857142856
2.0
2.586206896551724
2.230769230769231
2.2222222222222223
2.6666666666666665
2.0
2.75
2.0
2.2777777777777777
2.25
1.8
2.1666666666666665
2.6153846153846154
2.25
2.090909090909091
2.2857142857142856
2.2777777777777777
2.0714285714285716
2.526315789473684
2.5
2.4
2.0
2.125
2.125
2.4782608695652173
1.8518518518518519
2.52
2.1
2.526315789473684
2.1333333333333333
1.7307692307692308
2.4615384615384617
2.1904761904761907
2.5
2.1176470588235294
2.4444444444444446
1.875
2.3333333333333335
2.2142857142857144
2.238095238095238
2.2222222222222223
1.8125
2.3333333333333335
2.05
2.142857142857143
1.5
1.9545454545454546
2.2203389830508473
2.590909090909091
2.1538461538461537
2.4444444444444446
2.2916666666666665
2.4166666666666665
2.25
2.388888888888889
2.0
1.8888888888888888
2.3157894736842106
2.45
1.8333333333333333
2.1666666666666665
2.4375
2.0
2.0714285714285716
1.6923076923076923
2.0
2.0
2.2333333333333334
2.230769230769231
2.1666666666666665
2.0833333333333335
2.3636363636363638
2.2941176470588234
2.7346938775510203
3.0
2.59375
2.0
2.0606060606060606
2.1777777777777776
2.3043478260869565
2.111111111111111
2.0833333333333335
2.2695652173913046
2.1923076923076925
2.25
2.1666666666666665
2.3333333333333335
2.2413793103448274
2.357142857142857
1.9090909090909092
2.0714285714285716
2.0625
2.217391304347826
2.2285714285714286
2.1153846153846154
2.0625
2.090909090909091
2.0625
1.7777777777777777
2.0
2.230769230769231
2.0833333333333335
2.1818181818181817
2.263157894736842
2.1333333333333333
2.255813953488372
2.142857142857143
2.25
2.3157894736842106
2.1578947368421053
2.05
2.0
2.176470588235294
2.25
2.2285714285714286
2.388888888888889
2.217391304347826
2.5357142857142856
2.3636363636363638
2.1052631578947367
2.6923076923076925
2.2222222222222223
1.9473684210526316
2.5555555555555554
2.096774193548387
3.15
2.0
2.3846153846153846
2.2777777777777777
2.066666666666667
2.090909090909091
2.4761904761904763
2.7
2.5833333333333335
1.9375
2.3043478260869565
2.238095238095238
2.2162162162162162
2.1739130434782608
2.347826086956522
2.375
2.2222222222222223
2.3529411764705883
2.0357142857142856
2.375
2.0833333333333335
2.25
2.4545454545454546
2.111111111111111
2.2666666666666666
2.125
2.473684210526316
2.2222222222222223
2.0
2.2857142857142856
2.2
2.0
2.3181818181818183
2.230769230769231
2.1333333333333333
2.357142857142857
2.7142857142857144
2.0
2.3846153846153846
2.064516129032258
2.2096774193548385
2.1538461538461537
2.3076923076923075
2.0
2.0
2.2666666666666666
2.242424242424242
2.375
2.2142857142857144
2.1818181818181817
2.4166666666666665
2.5476190476190474
2.7222222222222223
2.3529411764705883
2.347826086956522
2.4782608695652173
2.090909090909091
2.0
1.96
2.2142857142857144
2.230769230769231
2.1538461538461537
2.25
2.2413793103448274
2.0833333333333335
2.1666666666666665
2.1707317073170733
2.5
2.0833333333333335
2.1666666666666665
2.5
2.0
2.096774193548387
2.1052631578947367
2.3703703703703702
2.1
2.2962962962962963
2.0833333333333335
2.2777777777777777
2.2
2.0689655172413794
2.5
2.0
2.357142857142857
2.24
2.0588235294117645
2.25
2.3333333333333335
2.2777777777777777
1.8125
2.125
1.8571428571428572
2.193548387096774
2.074074074074074
2.3529411764705883
2.269230769230769
2.339622641509434
2.206896551724138
2.2222222222222223
2.0
2.5625
2.375
2.1333333333333333
2.4
2.3181818181818183
2.1818181818181817
2.6363636363636362
2.074074074074074
2.28
2.3529411764705883
2.1176470588235294
2.45
2.4705882352941178
2.130434782608696
2.272727272727273
2.3684210526315788
2.25
2.206896551724138
2.0526315789473686
2.1818181818181817
1.9230769230769231
2.0
2.3333333333333335
2.391304347826087
2.375
2.4285714285714284
2.142857142857143
2.25
1.8333333333333333
2.4
2.3333333333333335
2.311111111111111
2.5
2.6666666666666665
2.1578947368421053
2.4
2.111111111111111
2.588235294117647
2.242424242424242
2.4615384615384617
2.1481481481481484
2.235294117647059
2.2777777777777777
2.2916666666666665
2.1578947368421053
2.090909090909091
2.5789473684210527
2.1
2.25
2.2222222222222223
2.4
1.8666666666666667
2.1333333333333333
2.0
2.1
1.875
2.1923076923076925
2.1
2.1
2.1
2.5
2.142857142857143
2.378787878787879
2.0555555555555554
2.28
2.3448275862068964
2.129032258064516
2.56
2.1538461538461537
2.0
2.4761904761904763
2.375
2.185185185185185
2.3846153846153846
2.1818181818181817
2.5641025641025643
2.090909090909091
2.272727272727273
2.0
1.8636363636363635
2.6315789473684212
2.111111111111111
2.125
2.5
2.3
2.4
2.0588235294117645
2.1944444444444446
2.1515151515151514
2.176470588235294
2.1666666666666665
1.9583333333333333
2.1
2.263157894736842
2.0476190476190474
2.411764705882353
2.2857142857142856
2.2962962962962963
2.2
2.6923076923076925
2.25
2.125
2.3333333333333335
2.5
2.3783783783783785
2.1
2.0
2.111111111111111
2.0833333333333335
2.260869565217391
2.2222222222222223
2.0
2.24
2.0
2.3684210526315788
2.375
2.3157894736842106
2.2222222222222223
2.5714285714285716
2.0625
2.1578947368421053
2.1818181818181817
2.0434782608695654
2.3157894736842106
2.4210526315789473
2.413793103448276
2.4782608695652173
2.111111111111111
1.8125
2.2777777777777777
2.2444444444444445
2.1818181818181817
2.142857142857143
2.3846153846153846
2.3333333333333335
1.8888888888888888
2.0
2.1578947368421053
2.2
2.3846153846153846
2.3125
2.4285714285714284
2.7666666666666666
2.4
2.590909090909091
2.2
2.4545454545454546
2.392857142857143
2.0588235294117645
2.0
2.0869565217391304
2.1875
2.0357142857142856
2.5833333333333335
2.0
2.206896551724138
2.090909090909091
2.0
2.125
2.111111111111111
2.076923076923077
2.066666666666667
2.227272727272727
2.3
2.0526315789473686
2.0
2.1
2.3846153846153846
2.0588235294117645
2.1333333333333333
2.0
2.2413793103448274
2.111111111111111
2.28
2.1904761904761907
2.0588235294117645
2.1818181818181817
2.4705882352941178
2.2
2.425925925925926
2.3529411764705883
1.9285714285714286
2.3636363636363638
2.1904761904761907
2.0416666666666665
1.85
2.142857142857143
2.0454545454545454
2.25
2.066666666666667
2.28125
2.24
2.1875
2.1379310344827585
2.185185185185185
2.2941176470588234
2.3333333333333335
2.0555555555555554
2.576923076923077
2.142857142857143
2.272727272727273
2.2222222222222223
2.0
2.0
2.3529411764705883
2.357142857142857
2.2777777777777777
2.625
2.1538461538461537
1.9375
2.3684210526315788
2.0
2.142857142857143
2.3
1.95
2.3225806451612905
2.111111111111111
2.2222222222222223
2.1333333333333333
2.0625
2.0714285714285716
2.5
2.4347826086956523
2.0357142857142856
2.263157894736842
2.1538461538461537
2.0833333333333335
1.8571428571428572
1.8571428571428572
2.230769230769231
2.2857142857142856
2.2
1.8421052631578947
2.088888888888889
2.357142857142857
2.04
2.1052631578947367
2.5
2.2941176470588234
2.0555555555555554
1.92
2.45
2.2666666666666666
2.2
2.090909090909091
2.2222222222222223
2.3636363636363638
2.388888888888889
2.090909090909091
2.0
2.1724137931034484
2.230769230769231
2.3846153846153846
2.260869565217391
2.142857142857143
2.125
1.6153846153846154
2.1666666666666665
2.3125
2.161290322580645
2.0
2.2222222222222223
2.3684210526315788
2.2413793103448274
2.0
2.142857142857143
2.0
2.4545454545454546
2.302325581395349
2.0
2.3157894736842106
2.5789473684210527
2.0869565217391304
2.0
2.111111111111111
2.6315789473684212
2.3846153846153846
2.4237288135593222
2.3157894736842106
2.111111111111111
2.04
2.2777777777777777
2.0
1.9333333333333333
2.642857142857143
2.3461538461538463
1.8518518518518519
2.0
2.4166666666666665
2.230769230769231
2.6875
2.1363636363636362
2.15
2.2941176470588234
2.235294117647059
1.962962962962963
2.5
2.5
2.263157894736842
2.1538461538461537
2.3181818181818183
2.375
2.4166666666666665
2.074074074074074
2.6
2.619047619047619
1.8
2.4814814814814814
2.5
2.2
1.625
2.1481481481481484
1.8823529411764706
2.176470588235294
2.260869565217391
2.090909090909091
1.9285714285714286
1.9285714285714286
2.25
2.272727272727273
2.090909090909091
2.125
2.1
2.4375
2.263157894736842
2.5142857142857142
2.111111111111111
2.28
2.111111111111111
2.0555555555555554
2.085714285714286
2.4545454545454546
1.9393939393939394
2.2941176470588234
2.6666666666666665
2.1666666666666665
2.1538461538461537
2.1176470588235294
2.4545454545454546
2.3043478260869565
2.1666666666666665
1.8461538461538463
2.193548387096774
2.2
2.142857142857143
2.4444444444444446
2.5454545454545454
2.16
2.3333333333333335
2.263157894736842
2.4166666666666665
2.1944444444444446
2.4705882352941178
2.2857142857142856
2.1666666666666665
2.076923076923077
2.0
2.411764705882353
2.3333333333333335
2.2222222222222223
1.9333333333333333
2.0
2.0555555555555554
1.9411764705882353
2.3684210526315788
2.227272727272727
1.8571428571428572
2.176470588235294
2.0588235294117645
2.4
2.5
2.0625
2.5625
2.2222222222222223
2.0833333333333335
2.269230769230769
2.09375
2.0555555555555554
1.9411764705882353
1.9
2.0
2.2857142857142856
2.25
2.3333333333333335
2.3333333333333335
1.9285714285714286
2.142857142857143
2.25
2.066666666666667
2.217391304347826
2.0
2.0714285714285716
2.2777777777777777
2.125
2.2666666666666666
2.7142857142857144
1.875
2.3793103448275863
2.391304347826087
2.0
2.4444444444444446
1.8
2.1666666666666665
2.135135135135135
2.2142857142857144
2.3333333333333335
2.25
2.4038461538461537
2.1818181818181817
2.2857142857142856
2.0
2.1176470588235294
2.375
2.3157894736842106
2.45
2.3529411764705883
1.8571428571428572
2.1818181818181817
2.381818181818182
2.230769230769231
2.0833333333333335
1.878787878787879
2.375
2.2452830188679247
2.230769230769231
2.2222222222222223
2.3666666666666667
2.5555555555555554
2.0714285714285716
2.0
1.75
2.16
2.142857142857143
2.4210526315789473
2.066666666666667
2.0
2.3333333333333335
2.1538461538461537
2.3
2.0
2.5238095238095237
1.9333333333333333
2.263157894736842
2.2903225806451615
2.230769230769231
2.2777777777777777
2.3076923076923075
2.4
2.347826086956522
2.1666666666666665
2.4
2.1538461538461537
2.0625
2.433333333333333
2.35
2.107142857142857
1.95
2.4166666666666665
2.05
2.1578947368421053
2.0384615384615383
2.076923076923077
1.9473684210526316
2.5833333333333335
1.625
2.25
2.142857142857143
2.1904761904761907
2.0
2.25
2.2083333333333335
2.2916666666666665
1.8636363636363635
2.3076923076923075
2.0526315789473686
2.4347826086956523
2.230769230769231
2.375
2.1904761904761907
2.44
2.1
2.066666666666667
2.4
2.6666666666666665
2.4827586206896552
2.4838709677419355
2.2
2.2666666666666666
2.5454545454545454
2.1739130434782608
2.238095238095238
2.5294117647058822
2.142857142857143
2.176470588235294
2.0
2.3
2.3333333333333335
2.227272727272727
1.9583333333333333
2.5384615384615383
2.3333333333333335
2.0869565217391304
2.4545454545454546
2.2916666666666665
2.125
1.9230769230769231
2.1818181818181817
2.4
2.5517241379310347
2.2222222222222223
2.1904761904761907
2.6666666666666665
2.2758620689655173
1.945945945945946
2.1904761904761907
1.9
2.0714285714285716
2.0555555555555554
2.2
1.9411764705882353
2.1818181818181817
2.2
2.4
2.625
2.526315789473684
2.0714285714285716
2.2
2.0
2.3333333333333335
2.3076923076923075
2.4166666666666665
2.380952380952381
2.25
2.3333333333333335
2.0
2.5405405405405403
1.9333333333333333
2.111111111111111
2.2333333333333334
2.340909090909091
2.1739130434782608
2.1666666666666665
2.357142857142857
1.9230769230769231
2.1666666666666665
2.066666666666667
2.2222222222222223
2.5172413793103448
2.6
1.8181818181818181
2.066666666666667
2.130434782608696
2.2962962962962963
2.2666666666666666
2.391304347826087
2.0384615384615383
2.1578947368421053
2.6307692307692307
2.238095238095238
2.3076923076923075
2.0833333333333335
2.5789473684210527
2.2222222222222223
1.8
2.0
2.230769230769231
2.4782608695652173
2.272727272727273
2.0
2.076923076923077
2.210526315789474
2.4285714285714284
2.3333333333333335
2.125
1.9166666666666667
2.185185185185185
2.25
2.130434782608696
2.066666666666667
1.9
1.9166666666666667
2.08
2.2972972972972974
2.176470588235294
2.3333333333333335
2.35
2.1785714285714284
1.8
2.210526315789474
1.9166666666666667
2.4193548387096775
2.142857142857143
2.2333333333333334
2.0625
1.9166666666666667
1.903225806451613
2.0784313725490198
2.142857142857143
2.6923076923076925
2.3
2.2666666666666666
2.5
2.3181818181818183
2.0434782608695654
2.238095238095238
2.2916666666666665
2.066666666666667
2.0714285714285716
2.111111111111111
2.2333333333333334
2.1666666666666665
2.3076923076923075
2.066666666666667
2.0
2.2962962962962963
2.347826086956522
2.238095238095238
2.0
2.1818181818181817
2.0526315789473686
2.55
2.25
1.9411764705882353
2.347826086956522
2.0
2.25
2.125
2.0
2.0555555555555554
2.1333333333333333
2.0
2.45
2.28
2.1818181818181817
1.9696969696969697
2.25
2.473684210526316
2.2
2.8181818181818183
1.9230769230769231
2.0555555555555554
2.2972972972972974
2.129032258064516
2.0714285714285716
1.6428571428571428
2.4705882352941178
2.1333333333333333
2.2083333333333335
2.130434782608696
2.4210526315789473
2.4705882352941178
2.15625
2.0
2.2
2.1
2.2
2.3
2.176470588235294
2.6666666666666665
2.103448275862069
1.96875
1.8461538461538463
2.0
2.588235294117647
2.4
2.3636363636363638
2.3333333333333335
2.2222222222222223
2.24
1.894736842105263
2.2222222222222223
2.3333333333333335
2.2142857142857144
2.5555555555555554
2.2
2.3846153846153846
2.25
2.2222222222222223
2.1875
1.9
2.2666666666666666
2.3870967741935485
2.25
2.0833333333333335
2.217391304347826
2.3636363636363638
2.066666666666667
2.272727272727273
1.9615384615384615
1.7
2.269230769230769
2.1666666666666665
2.533333333333333
2.4210526315789473
2.357142857142857
2.25
2.3043478260869565
2.2413793103448274
2.3846153846153846
2.388888888888889
2.3846153846153846
1.9545454545454546
2.3333333333333335
2.0714285714285716
2.0588235294117645
2.176470588235294
2.0952380952380953
2.5555555555555554
2.090909090909091
2.375
2.1515151515151514
1.9166666666666667
2.4545454545454546
2.0930232558139537
2.2222222222222223
2.1052631578947367
2.5
2.1875
2.5454545454545454
1.8666666666666667
2.0869565217391304
2.111111111111111
2.210526315789474
2.142857142857143
1.894736842105263
1.8823529411764706
2.0
1.85
2.096774193548387
2.7111111111111112
2.2
2.2
2.0
2.1538461538461537
2.08
2.108108108108108
2.25
2.5
2.185185185185185
2.066666666666667
2.15
2.272727272727273
2.1666666666666665
2.272727272727273
2.32
2.111111111111111
2.259259259259259
2.230769230769231
2.142857142857143
1.8636363636363635
2.1
2.1666666666666665
2.217391304347826
2.4761904761904763
2.25
2.391304347826087
2.2916666666666665
2.130434782608696
2.25
2.4545454545454546
2.142857142857143
2.0555555555555554
2.1904761904761907
2.409090909090909
2.125
2.2857142857142856
2.392857142857143
2.0
2.1538461538461537
2.125
1.7692307692307692
2.625
2.4615384615384617
2.0714285714285716
2.0
2.2666666666666666
2.3846153846153846
2.4444444444444446
2.4285714285714284
2.03125
2.142857142857143
2.1333333333333333
2.2777777777777777
2.1020408163265305
2.411764705882353
2.2857142857142856
2.641025641025641
2.7916666666666665
2.4
2.34375
2.3333333333333335
2.1904761904761907
2.210526315789474
1.8333333333333333
2.0
1.875
2.45
2.0625
2.2142857142857144
2.142857142857143
2.0476190476190474
2.3043478260869565
2.5
1.8666666666666667
2.176470588235294
1.8461538461538463
2.2
2.4193548387096775
2.0
2.375
2.1666666666666665
2.28
2.230769230769231
2.048780487804878
1.9473684210526316
2.2857142857142856
2.238095238095238
2.1052631578947367
2.0
2.3043478260869565
2.25
2.3684210526315788
2.25
2.4166666666666665
2.3076923076923075
2.5
2.2
2.0714285714285716
2.375
2.2222222222222223
2.15625
2.25
2.3125
2.413793103448276
1.9090909090909092
2.28125
1.8333333333333333
2.310344827586207
2.272727272727273
1.9583333333333333
1.9285714285714286
1.8333333333333333
2.125
2.1176470588235294
2.3333333333333335
1.9375
2.2941176470588234
2.3225806451612905
2.1818181818181817
2.1052631578947367
1.7272727272727273
2.0
2.375
2.3125
2.142857142857143
1.9047619047619047
1.962962962962963
2.3846153846153846
2.0416666666666665
2.0952380952380953
2.0
2.5
2.375
2.2777777777777777
2.45
2.388888888888889
2.0
2.090909090909091
2.0526315789473686
2.0625
2.210526315789474
2.111111111111111
1.7
2.3448275862068964
2.1176470588235294
2.32
2.3333333333333335
2.24
2.2666666666666666
2.1818181818181817
2.176470588235294
2.125
2.6153846153846154
2.097560975609756
2.4
2.0555555555555554
2.111111111111111
2.3684210526315788
2.0
2.0588235294117645
2.2
2.0
1.9375
2.0
2.176470588235294
2.0555555555555554
2.0
2.423076923076923
2.0833333333333335
1.9696969696969697
2.1666666666666665
1.9545454545454546
2.76
2.0869565217391304
1.8571428571428572
1.7142857142857142
2.3684210526315788
2.2941176470588234
2.25
2.210526315789474
2.263157894736842
2.5625
2.2142857142857144
1.8823529411764706
2.272727272727273
2.1
2.2
2.84
2.2
2.066666666666667
1.9545454545454546
2.3333333333333335
1.8571428571428572
2.2857142857142856
2.4
1.9047619047619047
1.96
2.0555555555555554
2.1
2.225806451612903
2.5
2.4285714285714284
2.388888888888889
2.0
2.3684210526315788
2.0555555555555554
2.0
2.2666666666666666
2.3333333333333335
2.129032258064516
2.25
2.235294117647059
2.0625
2.1538461538461537
1.8695652173913044
2.142857142857143
2.2083333333333335
2.6666666666666665
2.119047619047619
2.142857142857143
2.375
1.9333333333333333
2.0588235294117645
2.4210526315789473
2.076923076923077
2.404255319148936
2.2142857142857144
1.9130434782608696
2.0
2.28
2.1
2.0476190476190474
2.4074074074074074
2.1724137931034484
2.25
2.2580645161290325
2.2666666666666666
2.44
2.074074074074074
2.238095238095238
2.1739130434782608
2.0689655172413794
2.2666666666666666
2.0952380952380953
1.875
2.1538461538461537
2.0555555555555554
2.2413793103448274
2.05
2.3846153846153846
2.2857142857142856
2.066666666666667
2.04
2.269230769230769
2.1538461538461537
2.5
2.4
2.0476190476190474
2.212121212121212
2.3
2.0625
2.0
2.1
2.4705882352941178
2.1666666666666665
2.272727272727273
2.1666666666666665
2.125
2.0
2.35
2.4285714285714284
1.9142857142857144
2.12
2.0
2.6153846153846154
2.2857142857142856
2.260869565217391
2.0
2.230769230769231
2.125
2.533333333333333
1.9285714285714286
2.2666666666666666
2.3333333333333335
2.2941176470588234
2.3333333333333335
2.357142857142857
2.53125
2.3333333333333335
2.238095238095238
2.0833333333333335
2.0
2.0285714285714285
1.8333333333333333
2.066666666666667
2.1875
2.25
2.225806451612903
1.8461538461538463
2.1578947368421053
2.263157894736842
2.090909090909091
2.310344827586207
2.272727272727273
2.4814814814814814
2.1724137931034484
2.1875
1.8666666666666667
2.2941176470588234
2.111111111111111
1.935483870967742
1.7692307692307692
2.0714285714285716
2.5238095238095237
1.8
2.5833333333333335
1.9090909090909092
2.1666666666666665
2.0454545454545454
2.3461538461538463
2.3529411764705883
2.3
2.3076923076923075
2.0
2.380952380952381
2.8333333333333335
2.230769230769231
2.1818181818181817
2.2222222222222223
2.3333333333333335
1.894736842105263
2.1052631578947367
1.9375
2.2
2.4285714285714284
2.25
2.3529411764705883
2.2916666666666665
2.25
2.34375
1.9473684210526316
2.0
2.037037037037037
2.3333333333333335
2.611111111111111
2.0625
2.260869565217391
2.0
2.272727272727273
2.303030303030303
2.25
2.4423076923076925
2.130434782608696
2.1818181818181817
2.1538461538461537
2.3461538461538463
1.84
2.0555555555555554
2.1666666666666665
2.380952380952381
2.230769230769231
2.0533333333333332
2.1363636363636362
2.1818181818181817
2.2142857142857144
2.1923076923076925
2.25
2.0
2.3529411764705883
2.0
1.75
2.0
2.6842105263157894
2.0
2.4375
2.375
1.875
2.4615384615384617
2.1333333333333333
2.3684210526315788
2.4166666666666665
2.4444444444444446
2.2941176470588234
2.0526315789473686
2.090909090909091
2.25
2.3
2.0
2.0
2.25
2.3076923076923075
2.1052631578947367
2.6666666666666665
2.5294117647058822
1.7272727272727273
2.6470588235294117
2.2857142857142856
2.227272727272727
2.466666666666667
1.9
2.142857142857143
2.4827586206896552
2.303030303030303
2.074074074074074
2.4166666666666665
2.16
2.35
2.5294117647058822
1.9230769230769231
1.9428571428571428
2.1363636363636362
2.4615384615384617
2.4615384615384617
2.4
2.4444444444444446
2.16
1.8888888888888888
2.0588235294117645
2.3636363636363638
2.0555555555555554
2.0
2.6451612903225805
2.75
2.25
2.2222222222222223
2.3076923076923075
2.5
1.9166666666666667
2.0434782608695654
2.2941176470588234
2.263157894736842
2.4
2.1818181818181817
1.9230769230769231
2.259259259259259
2.259259259259259
2.3076923076923075
2.1666666666666665
2.0
2.272727272727273
2.142857142857143
2.0
2.0
2.2
2.3846153846153846
2.16
2.076923076923077
1.9375
1.9411764705882353
1.9333333333333333
2.2
2.4166666666666665
2.090909090909091
2.272727272727273
2.3157894736842106
2.421875
2.3461538461538463
2.6315789473684212
2.1333333333333333
2.4210526315789473
2.090909090909091
2.2222222222222223
2.0
1.7272727272727273
2.3333333333333335
2.3076923076923075
2.2222222222222223
2.1333333333333333
2.6551724137931036
2.0689655172413794
2.1363636363636362
2.1
2.611111111111111
2.064516129032258
1.9411764705882353
2.0526315789473686
2.1379310344827585
2.0526315789473686
2.375
2.4444444444444446
2.4
2.4
2.0
2.2083333333333335
2.3157894736842106
2.3793103448275863
2.2777777777777777
1.9230769230769231
2.0
2.2
2.3333333333333335
2.0
2.111111111111111
2.2
2.8
2.4166666666666665
2.297872340425532
2.5
2.2142857142857144
2.2222222222222223
2.5555555555555554
2.2241379310344827
1.9375
1.9
2.3055555555555554
2.0625
2.1578947368421053
1.7
2.076923076923077
2.466666666666667
2.0416666666666665
2.125
2.0
2.25
2.3076923076923075
2.40625
2.074074074074074
2.142857142857143
2.0476190476190474
1.9
2.0
2.3181818181818183
2.259259259259259
2.1904761904761907
2.36
2.107142857142857
2.1739130434782608
2.4285714285714284
1.9565217391304348
2.2758620689655173
2.0526315789473686
2.125
2.0555555555555554
2.3333333333333335
1.9761904761904763
1.9230769230769231
2.0555555555555554
2.111111111111111
2.4411764705882355
2.25
2.3684210526315788
2.1515151515151514
2.15
2.0
2.25
2.0833333333333335
2.142857142857143
2.45
2.4166666666666665
1.9523809523809523
2.2666666666666666
2.5714285714285716
2.84375
2.6
2.0714285714285716
2.5714285714285716
2.393939393939394
2.0
2.4347826086956523
2.2916666666666665
2.0
2.4
2.1176470588235294
2.2142857142857144
2.2222222222222223
2.272727272727273
2.0
2.3157894736842106
2.6363636363636362
2.2
2.090909090909091
2.0
2.176470588235294
2.3157894736842106
2.1951219512195124
1.9487179487179487
1.9230769230769231
2.36
2.4
2.2777777777777777
1.8571428571428572
2.257142857142857
2.2
2.0
2.4074074074074074
2.3333333333333335
2.142857142857143
2.2
2.4
2.6315789473684212
2.727272727272727
2.3214285714285716
2.3
2.25
2.1666666666666665
2.5
2.066666666666667
2.689655172413793
2.230769230769231
2.3636363636363638
2.0555555555555554
2.0833333333333335
2.4444444444444446
2.230769230769231
2.111111111111111
2.0
2.2857142857142856
2.375
2.4782608695652173
2.4210526315789473
2.1333333333333333
2.1
2.511111111111111
2.0
2.6363636363636362
2.3529411764705883
2.3157894736842106
2.0555555555555554
2.25
2.259259259259259
1.7777777777777777
2.4347826086956523
2.090909090909091
2.0434782608695654
2.393939393939394
2.526315789473684
2.3157894736842106
2.1818181818181817
2.0416666666666665
2.5
2.5238095238095237
2.2962962962962963
2.0
2.269230769230769
1.9
2.32
2.4782608695652173
2.0
2.1904761904761907
2.125
2.5
2.193548387096774
2.2941176470588234
2.3846153846153846
2.3529411764705883
2.3333333333333335
2.1875
1.8666666666666667
2.4285714285714284
2.3703703703703702
1.875
1.7777777777777777
2.238095238095238
2.0
2.090909090909091
2.642857142857143
2.3333333333333335
2.2666666666666666
2.3636363636363638
2.3125
2.1666666666666665
2.75
2.6666666666666665
2.1578947368421053
2.2941176470588234
2.125
1.9583333333333333
2.2972972972972974
2.6
2.1666666666666665
2.1176470588235294
2.25
2.4827586206896552
2.272727272727273
2.48
2.1176470588235294
1.95
2.0
2.076923076923077
2.3333333333333335
2.4444444444444446
2.28
2.066666666666667
2.1176470588235294
2.0714285714285716
1.8666666666666667
2.0
2.217391304347826
2.3125
2.1739130434782608
2.2777777777777777
2.1666666666666665
2.4324324324324325
2.142857142857143
2.4
2.0555555555555554
2.1052631578947367
2.0
2.25
2.1666666666666665
2.41025641025641
2.272727272727273
2.066666666666667
2.3
2.411764705882353
2.0
2.2777777777777777
2.3333333333333335
2.09375
2.111111111111111
2.3333333333333335
1.9444444444444444
1.8571428571428572
2.5
2.5
2.0588235294117645
2.2
2.2666666666666666
2.263157894736842
2.0
2.1578947368421053
2.1578947368421053
2.230769230769231
2.0
2.25
2.3333333333333335
2.25
2.08
2.2
2.230769230769231
2.0714285714285716
2.4583333333333335
2.1666666666666665
2.0476190476190474
2.090909090909091
2.392857142857143
2.5714285714285716
2.0526315789473686
2.217391304347826
1.9259259259259258
2.0
2.0
2.0476190476190474
2.5555555555555554
2.2
2.4347826086956523
2.206896551724138
2.230769230769231
2.357142857142857
2.1666666666666665
2.08
2.0294117647058822
1.8461538461538463
2.1176470588235294
1.7
2.4375
2.3157894736842106
2.142857142857143
2.2
2.2857142857142856
2.3846153846153846
2.0
2.6923076923076925
2.1052631578947367
1.9333333333333333
2.0588235294117645
2.176470588235294
1.8823529411764706
1.8
1.8333333333333333
2.12
2.1538461538461537
2.3333333333333335
2.25
2.3333333333333335
2.1923076923076925
1.6470588235294117
2.0652173913043477
2.380952380952381
1.7894736842105263
2.0526315789473686
2.0588235294117645
2.5555555555555554
2.1
2.391304347826087
2.25
2.24
2.2916666666666665
1.967741935483871
2.25
2.25
2.3076923076923075
2.7804878048780486
2.2222222222222223
2.2222222222222223
2.4
1.9411764705882353
1.8125
1.8
2.1666666666666665
2.0
2.0357142857142856
2.1714285714285713
2.0
2.238095238095238
2.375
2.3076923076923075
2.388888888888889
2.0
2.2
2.2142857142857144
2.2758620689655173
2.176470588235294
2.111111111111111
2.1818181818181817
2.4285714285714284
2.6666666666666665
2.1818181818181817
2.076923076923077
2.090909090909091
2.210526315789474
1.9767441860465116
2.235294117647059
2.4
1.8823529411764706
2.1666666666666665
2.3157894736842106
2.0454545454545454
2.2
2.5454545454545454
2.5
2.0833333333333335
2.5
2.3714285714285714
2.3076923076923075
2.3421052631578947
2.0588235294117645
2.32
2.0869565217391304
2.0
2.5714285714285716
1.875
2.3636363636363638
2.1538461538461537
2.2
2.4166666666666665
2.4166666666666665
2.054054054054054
2.4
2.230769230769231
2.3684210526315788
2.25
2.25
2.4444444444444446
2.210526315789474
1.9047619047619047
2.6153846153846154
2.0652173913043477
2.2
2.111111111111111
2.0
2.2
2.5
2.590909090909091
2.25
2.375
1.9375
2.5
2.0
2.1666666666666665
2.1666666666666665
2.466666666666667
1.9642857142857142
2.064516129032258
2.2666666666666666
1.875
2.4
2.161290322580645
2.28
2.25
2.7333333333333334
2.5294117647058822
2.1785714285714284
1.9722222222222223
2.142857142857143
2.066666666666667
2.1363636363636362
2.125
2.4285714285714284
2.076923076923077
2.3181818181818183
2.0625
2.111111111111111
1.8666666666666667
2.1
1.7857142857142858
2.2413793103448274
2.2222222222222223
2.125
2.4166666666666665
1.9047619047619047
1.9473684210526316
2.0
2.642857142857143
2.0
2.0869565217391304
2.2222222222222223
2.0
2.0
2.4166666666666665
2.1578947368421053
2.0
2.6363636363636362
2.0
2.0833333333333335
2.1785714285714284
2.1842105263157894
2.2962962962962963
2.076923076923077
2.0
2.5483870967741935
2.125
1.9
2.411764705882353
2.25
2.4
2.4375
1.7692307692307692
2.1
2.28
2.171875
2.4193548387096775
2.0555555555555554
2.0
2.061224489795918
2.4
2.0625
2.142857142857143
2.0
2.2
2.2941176470588234
2.4615384615384617
2.263157894736842
2.3076923076923075
2.1818181818181817
2.375
2.142857142857143
2.0
1.8
2.0
2.0
2.217391304347826
2.4
2.3095238095238093
2.111111111111111
2.6458333333333335
2.289473684210526
2.3142857142857145
2.7142857142857144
2.4358974358974357
2.1818181818181817
2.066666666666667
2.0588235294117645
2.263157894736842
2.272727272727273
2.488372093023256
2.1666666666666665
2.0
2.5
2.5277777777777777
2.2142857142857144
2.272727272727273
2.0
2.111111111111111
2.0
2.4
2.65
2.0
2.3
2.5714285714285716
2.1875
2.0
2.4285714285714284
2.0434782608695654
2.3333333333333335
2.4761904761904763
2.6842105263157894
2.272727272727273
1.8571428571428572
2.4705882352941178
2.176470588235294
2.272727272727273
2.0
2.0
2.2857142857142856
2.230769230769231
2.1666666666666665
2.272727272727273
2.0
2.4642857142857144
2.230769230769231
2.1538461538461537
2.3076923076923075
2.3333333333333335
2.230769230769231
1.9259259259259258
2.076923076923077
2.1176470588235294
2.375
2.357142857142857
2.3333333333333335
2.25
1.8095238095238095
2.75
2.1176470588235294
2.5652173913043477
1.9259259259259258
2.090909090909091
1.5384615384615385
1.9
2.5
2.2222222222222223
2.1666666666666665
2.4
2.1666666666666665
2.2
2.0833333333333335
1.8888888888888888
2.2
2.526315789473684
2.125
2.357142857142857
2.0714285714285716
2.0
2.0625
2.275
2.3333333333333335
1.85
2.142857142857143
2.5555555555555554
2.2142857142857144
2.1818181818181817
2.0555555555555554
2.3333333333333335
2.076923076923077
2.4705882352941178
1.9523809523809523
2.037037037037037
2.2777777777777777
1.9655172413793103
2.1363636363636362
2.210526315789474
2.28
2.411764705882353
2.2083333333333335
1.8571428571428572
2.2
2.25
2.2
2.2142857142857144
2.111111111111111
2.2142857142857144
1.9090909090909092
2.411764705882353
2.0
2.0
2.1666666666666665
1.8
2.04
1.9411764705882353
2.875
2.0
2.5405405405405403
2.3488372093023258
2.230769230769231
1.95
2.0454545454545454
2.076923076923077
2.2941176470588234
2.5714285714285716
2.0
2.6511627906976742
2.130434782608696
2.4375
1.9166666666666667
2.357142857142857
2.2857142857142856
2.3157894736842106
2.375
2.6
2.0833333333333335
2.25
2.0
2.176470588235294
2.2580645161290325
2.227272727272727
2.0
2.32
2.3333333333333335
2.05
1.8333333333333333
2.2
1.6363636363636365
2.25
2.259259259259259
2.0714285714285716
2.53125
2.1
2.409090909090909
1.8461538461538463
2.375
2.1538461538461537
2.210526315789474
2.176470588235294
2.185185185185185
2.5294117647058822
2.0
2.15
2.0416666666666665
2.3846153846153846
2.3076923076923075
2.125
2.3636363636363638
2.35
2.5555555555555554
2.5319148936170213
2.347826086956522
2.1904761904761907
2.45
2.5
2.142857142857143
2.28125
2.0
2.227272727272727
1.88
2.8260869565217392
2.0294117647058822
2.0
2.0588235294117645
2.0869565217391304
2.130434782608696
2.268292682926829
1.8888888888888888
2.323529411764706
2.5714285714285716
2.125
2.5652173913043477
2.0
2.411764705882353
2.3333333333333335
2.1875
2.1739130434782608
2.142857142857143
2.230769230769231
2.210526315789474
2.0
2.4285714285714284
2.2222222222222223
2.3793103448275863
2.2
1.9411764705882353
2.4444444444444446
1.9615384615384615
2.1904761904761907
2.076923076923077
2.25
2.0714285714285716
2.1818181818181817
2.2083333333333335
2.125
2.1818181818181817
2.2941176470588234
2.25
2.142857142857143
2.6
2.4166666666666665
2.1578947368421053
2.235294117647059
2.1176470588235294
2.0588235294117645
2.0
1.8333333333333333
2.3333333333333335
2.2708333333333335
2.142857142857143
2.2857142857142856
2.260869565217391
2.238095238095238
2.24
2.2413793103448274
1.7692307692307692
2.235294117647059
2.3636363636363638
2.225806451612903
2.4285714285714284
2.4285714285714284
2.380952380952381
2.2580645161290325
2.857142857142857
1.8571428571428572
2.3333333333333335
2.2142857142857144
2.260869565217391
2.5789473684210527
2.2
2.0
2.1333333333333333
2.5625
2.6153846153846154
2.5
2.0
2.2432432432432434
2.0
2.0
2.1333333333333333
2.260869565217391
2.2
2.111111111111111
2.090909090909091
2.1666666666666665
2.4285714285714284
2.25
2.36
2.1538461538461537
2.230769230769231
2.272727272727273
1.9411764705882353
2.2
2.238095238095238
2.111111111111111
2.5555555555555554
2.0
2.090909090909091
2.3
1.9615384615384615
2.0434782608695654
2.3333333333333335
2.3783783783783785
2.0714285714285716
2.1052631578947367
2.0
2.125
2.4615384615384617
2.12
2.227272727272727
1.8888888888888888
2.25
2.1052631578947367
1.894736842105263
2.35
2.4
2.1
2.0
2.2142857142857144
2.4615384615384617
2.2142857142857144
2.388888888888889
2.5
2.1666666666666665
2.5
2.323529411764706
2.1538461538461537
2.3
2.2142857142857144
2.0833333333333335
2.2666666666666666
2.111111111111111
2.272727272727273
2.142857142857143
2.1333333333333333
2.4444444444444446
2.142857142857143
2.1176470588235294
2.12
2.75
2.55
2.4285714285714284
2.36
2.0588235294117645
2.076923076923077
1.8571428571428572
1.9285714285714286
2.2916666666666665
2.1666666666666665
2.95
2.45
2.3333333333333335
2.161290322580645
2.2222222222222223
2.1578947368421053
2.4545454545454546
2.227272727272727
2.4285714285714284
2.375
2.28
2.15
2.230769230769231
2.388888888888889
2.2941176470588234
2.260869565217391
1.8666666666666667
2.3493975903614457
2.6666666666666665
2.0
1.9090909090909092
1.9285714285714286
2.227272727272727
2.2222222222222223
1.7
2.0588235294117645
2.388888888888889
2.08
1.8095238095238095
2.411764705882353
1.8421052631578947
2.4166666666666665
2.1
2.142857142857143
2.1578947368421053
2.3529411764705883
2.0
2.076923076923077
2.4313725490196076
2.130434782608696
2.380952380952381
2.0
2.210526315789474
2.3333333333333335
2.032258064516129
2.235294117647059
2.6666666666666665
2.576923076923077
2.1875
1.6666666666666667
2.1666666666666665
2.0
2.357142857142857
2.1176470588235294
2.2857142857142856
2.2
1.9090909090909092
2.0
2.357142857142857
2.125
2.3333333333333335
2.2666666666666666
2.142857142857143
2.2777777777777777
2.25
2.2
2.1904761904761907
2.1666666666666665
2.411764705882353
2.423076923076923
1.9444444444444444
2.0625
2.3076923076923075
2.230769230769231
2.0
2.111111111111111
2.75
2.090909090909091
2.526315789473684
2.739130434782609
2.210526315789474
2.076923076923077
2.2222222222222223
2.1666666666666665
2.1538461538461537
2.5384615384615383
2.0
1.9166666666666667
2.272727272727273
2.121212121212121
2.103448275862069
2.391304347826087
2.066666666666667
2.4642857142857144
2.066666666666667
2.5
2.3529411764705883
2.4285714285714284
2.0
1.9473684210526316
2.3448275862068964
2.0625
2.3636363636363638
2.230769230769231
2.1176470588235294
2.5416666666666665
2.1875
2.3043478260869565
2.0416666666666665
2.6
2.4444444444444446
2.5833333333333335
2.0555555555555554
2.388888888888889
2.111111111111111
2.2222222222222223
2.066666666666667
2.4285714285714284
2.1818181818181817
2.142857142857143
2.090909090909091
2.0
2.65
2.4285714285714284
2.09375
2.210526315789474
2.4444444444444446
2.5789473684210527
1.6666666666666667
2.1666666666666665
2.2
1.8125
2.4444444444444446
1.9615384615384615
2.0384615384615383
2.230769230769231
2.2222222222222223
2.45
2.272727272727273
2.2333333333333334
1.9090909090909092
2.0
2.0357142857142856
2.380952380952381
2.066666666666667
2.15625
1.9230769230769231
1.9090909090909092
2.1951219512195124
2.0
1.9
1.9230769230769231
2.283333333333333
2.473684210526316
2.125
2.1333333333333333
2.130434782608696
2.48
2.269230769230769
2.2857142857142856
1.894736842105263
2.204081632653061
2.142857142857143
2.375
2.0
2.2142857142857144
2.727272727272727
2.2857142857142856
1.8571428571428572
2.1875
2.2142857142857144
2.090909090909091
2.4444444444444446
1.7777777777777777
2.1052631578947367
2.260869565217391
1.8888888888888888
2.0625
2.3636363636363638
2.0416666666666665
2.260869565217391
2.2
2.2916666666666665
2.272727272727273
2.227272727272727
2.391304347826087
2.0416666666666665
2.064516129032258
1.9411764705882353
1.9130434782608696
2.6
2.0714285714285716
2.272727272727273
2.4285714285714284
2.3333333333333335
2.235294117647059
2.0526315789473686
2.5
2.0
1.8
2.125
2.4545454545454546
2.736842105263158
2.3461538461538463
2.1
1.7692307692307692
2.2777777777777777
2.5555555555555554
2.1818181818181817
2.0833333333333335
2.2432432432432434
2.5
1.95
2.1538461538461537
2.0588235294117645
2.125
1.95
2.212121212121212
2.5714285714285716
2.2
2.1578947368421053
2.5952380952380953
2.1052631578947367
1.9411764705882353
2.1176470588235294
2.409090909090909
2.257142857142857
2.235294117647059
2.0416666666666665
2.1153846153846154
2.4318181818181817
2.3529411764705883
2.1923076923076925
2.263157894736842
2.230769230769231
2.5
2.3333333333333335
1.8235294117647058
2.1470588235294117
2.257142857142857
2.0
2.0
2.0
2.0
2.0
2.25
2.357142857142857
2.5945945945945947
1.9090909090909092
2.3333333333333335
2.0
2.0588235294117645
2.1785714285714284
2.081081081081081
2.466666666666667
2.235294117647059
2.033333333333333
2.4166666666666665
2.0476190476190474
2.2142857142857144
2.590909090909091
2.176470588235294
2.1578947368421053
2.0
1.8
2.0
2.0434782608695654
2.25
3.0
2.090909090909091
2.142857142857143
2.0588235294117645
2.05
2.2142857142857144
2.409090909090909
2.3870967741935485
2.0588235294117645
2.0
2.0
2.0
2.4444444444444446
2.12
2.0714285714285716
2.4285714285714284
2.1538461538461537
1.9
2.1739130434782608
2.142857142857143
2.0833333333333335
2.5925925925925926
2.4166666666666665
2.0
1.9285714285714286
2.393939393939394
2.375
2.625
2.2941176470588234
1.962962962962963
2.4615384615384617
3.0
2.6
2.5238095238095237
2.6923076923076925
2.3846153846153846
2.0
2.2666666666666666
2.0
2.5384615384615383
1.6666666666666667
2.186046511627907
2.125
2.4242424242424243
1.7692307692307692
2.1481481481481484
2.2051282051282053
2.357142857142857
2.12
2.0952380952380953
2.1739130434782608
2.0
2.260869565217391
2.5
2.1666666666666665
2.5625
2.08955223880597
2.0526315789473686
2.1333333333333333
2.4
2.1333333333333333
2.3636363636363638
1.9615384615384615
2.1538461538461537
2.391304347826087
2.25
2.0
1.9565217391304348
2.090909090909091
2.5384615384615383
2.4285714285714284
2.4
2.25
2.272727272727273
2.272727272727273
2.0454545454545454
2.5
2.090909090909091
2.4
2.3333333333333335
1.8421052631578947
2.130434782608696
1.9090909090909092
2.35
2.125
2.4166666666666665
2.16
2.272727272727273
2.3617021276595747
1.9
1.9375
2.1578947368421053
2.357142857142857
2.111111111111111
2.1794871794871793
2.090909090909091
2.15
1.9615384615384615
2.142857142857143
2.142857142857143
2.0
2.259259259259259
2.238095238095238
2.3636363636363638
2.235294117647059
2.125
2.0555555555555554
2.4516129032258065
2.4615384615384617
2.0
2.3191489361702127
2.1739130434782608
2.3
2.0625
2.242424242424242
2.2
2.357142857142857
2.0
2.4761904761904763
2.1904761904761907
2.2058823529411766
1.8571428571428572
2.176470588235294
2.090909090909091
2.260869565217391
2.2666666666666666
1.75
2.026315789473684
2.3636363636363638
2.75
2.25
2.6818181818181817
2.259259259259259
2.5384615384615383
1.875
2.45
2.372093023255814
2.125
2.1176470588235294
2.3333333333333335
2.0555555555555554
2.7
2.2857142857142856
2.08
2.4761904761904763
2.236842105263158
2.3181818181818183
2.4
1.8571428571428572
2.302325581395349
2.2142857142857144
2.0
2.25
2.161290322580645
2.25
2.066666666666667
2.375
2.2
2.15
2.161290322580645
2.1538461538461537
2.066666666666667
2.272727272727273
2.1666666666666665
2.0833333333333335
2.4285714285714284
2.5
2.142857142857143
2.1875
2.0
2.1052631578947367
2.3333333333333335
2.515151515151515
2.2
2.0
2.0
2.0588235294117645
2.0
1.9090909090909092
1.95
2.2
2.2142857142857144
2.75
2.2413793103448274
2.4166666666666665
2.3333333333333335
2.4782608695652173
2.0
2.3703703703703702
2.2777777777777777
2.515151515151515
1.7777777777777777
2.0833333333333335
2.3333333333333335
2.066666666666667
2.3448275862068964
2.1
2.1666666666666665
2.409090909090909
2.4444444444444446
2.2666666666666666
1.9166666666666667
1.6
2.1538461538461537
2.0952380952380953
2.3157894736842106
2.3488372093023258
2.6875
2.0
2.375
1.911764705882353
2.25
2.210526315789474
2.4166666666666665
2.3142857142857145
2.125
2.3333333333333335
2.357142857142857
2.5
2.0
2.15
1.9230769230769231
2.076923076923077
2.1363636363636362
2.4705882352941178
2.25
2.0714285714285716
2.3333333333333335
2.0
2.230769230769231
2.04
2.6363636363636362
2.5652173913043477
2.0
2.111111111111111
2.125
2.2
2.3181818181818183
2.263157894736842
2.4444444444444446
2.0
2.0714285714285716
1.7857142857142858
2.3333333333333335
2.3529411764705883
2.3548387096774195
2.3333333333333335
2.1363636363636362
2.0
2.263157894736842
1.8636363636363635
2.71875
2.2
2.5
2.16
1.9285714285714286
2.125
2.2058823529411766
2.111111111111111
2.1666666666666665
2.382978723404255
2.45
2.1818181818181817
2.0625
2.210526315789474
2.0
2.2
2.3333333333333335
2.2142857142857144
2.3333333333333335
2.25
2.1923076923076925
2.2142857142857144
2.4
2.0588235294117645
2.4761904761904763
2.217391304347826
2.3333333333333335
2.303030303030303
2.1
2.1052631578947367
2.5
2.4545454545454546
2.142857142857143
2.111111111111111
2.3125
2.0625
2.210526315789474
2.210526315789474
2.0
2.1666666666666665
2.25
2.0
2.1904761904761907
2.375
2.3125
2.3333333333333335
2.6
2.0454545454545454
2.2941176470588234
1.9411764705882353
2.375
2.0576923076923075
1.75
2.433333333333333
2.357142857142857
1.8571428571428572
2.076923076923077
2.0454545454545454
2.64
2.4186046511627906
1.9285714285714286
1.962962962962963
2.1875
2.3214285714285716
2.1
2.21875
2.619047619047619
2.6363636363636362
2.0
2.2222222222222223
2.1875
2.2777777777777777
2.3333333333333335
2.1739130434782608
1.8
2.0
2.4
2.3333333333333335
2.2941176470588234
1.9375
2.0416666666666665
2.129032258064516
2.2857142857142856
2.0
2.272727272727273
2.3333333333333335
2.0833333333333335
2.0714285714285716
2.090909090909091
2.35
2.142857142857143
2.8870967741935485
2.36
2.3333333333333335
2.5
2.1363636363636362
2.1052631578947367
1.95
2.361111111111111
2.4
2.125
2.111111111111111
2.7857142857142856
2.3636363636363638
1.8823529411764706
2.0
2.310344827586207
2.1818181818181817
2.0
2.259259259259259
2.32
2.4210526315789473
2.0
2.272727272727273
2.482142857142857
2.25
2.0416666666666665
2.25
2.28
2.4
2.176470588235294
1.9523809523809523
2.4285714285714284
2.0
2.142857142857143
2.4166666666666665
2.142857142857143
2.1333333333333333
2.1739130434782608
2.230769230769231
2.240740740740741
2.4705882352941178
2.3333333333333335
2.4285714285714284
2.1739130434782608
1.894736842105263
2.392857142857143
2.36
2.3333333333333335
2.0555555555555554
2.2666666666666666
1.85
2.142857142857143
1.96875
1.9285714285714286
2.45
2.3333333333333335
2.2666666666666666
2.1538461538461537
2.0
2.1739130434782608
2.142857142857143
2.1666666666666665
1.75
2.1818181818181817
2.206896551724138
2.2666666666666666
2.0833333333333335
2.1481481481481484
2.08
2.2142857142857144
2.142857142857143
2.0
2.4583333333333335
2.111111111111111
2.090909090909091
2.4363636363636365
1.8
2.25
2.2
2.2222222222222223


==> figures/shortest_path_length_sw.dat <==
1.9310344827586208
2.1
2.0
1.75
1.65
1.8461538461538463
1.8823529411764706
1.8
1.8928571428571428
1.5384615384615385
2.235294117647059
1.7857142857142858
2.0
2.2941176470588234
1.9333333333333333
1.9166666666666667
1.9090909090909092
1.875
1.7142857142857142
1.894736842105263
1.8461538461538463
1.9333333333333333
2.0
2.0
2.1818181818181817
1.9375
1.8888888888888888
1.6666666666666667
1.9
1.588235294117647
2.0
1.9285714285714286
1.625
1.6666666666666667
2.0
1.7142857142857142
1.75
1.85
1.75
1.9090909090909092
1.9166666666666667
1.8125
1.8421052631578947
1.8333333333333333
1.8461538461538463
2.0625
1.8571428571428572
1.875
1.8076923076923077
1.8928571428571428
1.875
1.8666666666666667
1.9375
1.625
1.625
1.75
1.9285714285714286
1.631578947368421
1.6428571428571428
1.9333333333333333
1.7777777777777777
1.7692307692307692
1.9
1.8461538461538463
2.0
1.875
1.9047619047619047
1.4
1.9
1.9
1.9666666666666666
1.8
1.625
1.75
1.4285714285714286
1.736842105263158
1.9090909090909092
1.5555555555555556
1.8846153846153846
1.8214285714285714
2.1666666666666665
1.7692307692307692
1.7058823529411764
1.625
1.9375
2.0
1.65
1.84
1.8518518518518519
1.7647058823529411
1.6666666666666667
1.8333333333333333
1.9411764705882353
1.72
1.6875
1.84375
1.5
1.4
1.8636363636363635
2.0
1.9523809523809523
1.8
1.8571428571428572
1.5714285714285714
1.9411764705882353
1.7647058823529411
2.1363636363636362
1.5714285714285714
1.85
2.1052631578947367
1.8666666666666667
1.8571428571428572
1.7058823529411764
1.8461538461538463
1.6923076923076923
1.894736842105263
1.9090909090909092
1.375
2.0
1.8125
1.7272727272727273
1.9166666666666667
1.9090909090909092
1.75
1.8888888888888888
1.7692307692307692
1.5833333333333333
1.8055555555555556
1.9285714285714286
1.8333333333333333
1.72
1.6
1.8
1.75
1.5555555555555556
2.0
1.7857142857142858
1.6363636363636365
1.7
2.1333333333333333
1.8461538461538463
1.7142857142857142
1.8181818181818181
1.6956521739130435
1.9444444444444444
1.7857142857142858
1.8333333333333333
1.2222222222222223
1.8666666666666667
1.894736842105263
1.8181818181818181
1.6923076923076923
1.875
1.7692307692307692
1.875
1.7142857142857142
1.75
1.8888888888888888
1.9230769230769231
1.8666666666666667
2.0
1.8888888888888888
2.0476190476190474
1.7
1.9473684210526316
1.9655172413793103
1.826086956521739
1.8
1.8333333333333333
1.8571428571428572
2.05
1.84
1.6875
2.3
1.9024390243902438
1.9230769230769231
1.8571428571428572
1.84
1.894736842105263
1.8461538461538463
1.92
1.8571428571428572
1.7142857142857142
1.631578947368421
1.8
1.8
1.9333333333333333
1.5555555555555556
1.7142857142857142
1.8333333333333333
1.7272727272727273
1.9090909090909092
1.5714285714285714
1.5714285714285714
1.8076923076923077
1.894736842105263
1.9615384615384615
1.7391304347826086
1.8181818181818181
1.8571428571428572
1.85
1.9411764705882353
1.75
2.25
2.0
1.7741935483870968
1.625
1.8125
2.037037037037037
1.625
1.7777777777777777
1.9230769230769231
1.75
1.875
1.9411764705882353
1.7826086956521738
1.8076923076923077
1.9166666666666667
1.8125
1.7777777777777777
1.625
1.85
2.0
1.875
1.6
1.7307692307692308
1.8461538461538463
1.9375
1.9642857142857142
1.75
2.111111111111111
1.8888888888888888
1.8064516129032258
1.8
1.75
1.64
1.7777777777777777
2.125
1.8888888888888888
1.8846153846153846
1.7692307692307692
1.8421052631578947
1.9
1.75
1.9090909090909092
1.7777777777777777
1.8125
2.1724137931034484
1.6
2.0454545454545454
1.9545454545454546
1.9090909090909092
1.875
1.8
1.7894736842105263
1.9166666666666667
1.6428571428571428
1.8888888888888888
1.5
1.7894736842105263
1.8571428571428572
1.7857142857142858
1.8636363636363635
1.7619047619047619
1.8181818181818181
1.7
1.75
1.7777777777777777
1.7
1.7
1.7647058823529411
1.7692307692307692
1.3333333333333333
1.8181818181818181
1.7777777777777777
1.7826086956521738
1.6842105263157894
1.7391304347826086
1.7407407407407407
2.125
1.8461538461538463
1.631578947368421
1.375
2.423076923076923
2.0
1.85
1.5454545454545454
2.0
1.9090909090909092
1.6
1.75
1.9
1.873015873015873
2.0
1.75
1.85
1.9
1.7083333333333333
1.6842105263157894
1.75
1.9090909090909092
1.8636363636363635
1.8
1.7777777777777777
1.8181818181818181
1.75
1.8461538461538463
2.090909090909091
1.9411764705882353
1.8717948717948718
1.6923076923076923
1.9333333333333333
1.7647058823529411
1.6666666666666667
1.9642857142857142
1.6153846153846154
2.0
1.875
1.8888888888888888
1.8235294117647058
1.911764705882353
1.9166666666666667
1.375
1.7
1.8181818181818181
1.9333333333333333
1.8181818181818181
1.7692307692307692
1.608695652173913
1.8095238095238095
1.736842105263158
1.8888888888888888
1.9411764705882353
1.9090909090909092
1.878787878787879
2.0
1.9285714285714286
1.875
1.9130434782608696
2.0
1.793103448275862
2.0
1.9736842105263157
1.4
1.875
1.9230769230769231
1.8571428571428572
1.7058823529411764
1.8333333333333333
1.6666666666666667
1.8571428571428572
1.8125
2.1
1.9130434782608696
1.75
1.8571428571428572
1.8
1.7058823529411764
1.875
1.8888888888888888
1.7
1.6470588235294117
2.0588235294117645
1.7727272727272727
1.6666666666666667
1.9375
1.7333333333333334
1.6
2.0
1.8
1.75
1.9166666666666667
1.7
1.7826086956521738
1.6
2.0
1.6666666666666667
1.8
2.0
1.75
1.6923076923076923
1.5
1.7777777777777777
1.75
2.0
1.9230769230769231
1.8181818181818181
1.9393939393939394
1.68
1.75
1.8421052631578947
1.7142857142857142
1.8
1.6153846153846154
1.8571428571428572
1.9
1.894736842105263
2.076923076923077
1.625
2.0526315789473686
2.0555555555555554
1.8
1.6666666666666667
2.0
1.7083333333333333
1.5454545454545454
1.7272727272727273
1.7142857142857142
1.7777777777777777
1.5
1.9
1.8181818181818181
1.7391304347826086
1.9333333333333333
1.7142857142857142
2.0434782608695654
1.7272727272727273
1.8571428571428572
1.8461538461538463
1.694915254237288
2.0384615384615383
1.935483870967742
1.8235294117647058
1.6666666666666667
1.8823529411764706
1.88
1.8529411764705883
1.9375
2.0
1.8484848484848484
2.0
1.875
1.9375
1.6363636363636365
1.8571428571428572
1.6666666666666667
1.8823529411764706
1.9411764705882353
1.894736842105263
1.9411764705882353
1.9166666666666667
1.6923076923076923
1.875
1.3333333333333333
1.8125
1.75
1.7777777777777777
1.9230769230769231
1.8
1.8095238095238095
2.272727272727273
1.7727272727272727
1.4666666666666666
1.8
1.8461538461538463
1.8571428571428572
1.8571428571428572
1.8571428571428572
2.1621621621621623
1.7857142857142858
1.92
1.8333333333333333
1.8461538461538463
1.9523809523809523
1.8181818181818181
1.7826086956521738
1.6666666666666667
1.5
1.8461538461538463
1.875
1.5
1.875
1.7692307692307692
1.9523809523809523
1.9090909090909092
2.0
2.1153846153846154
1.9
1.6470588235294117
2.037037037037037
1.5454545454545454
2.0
1.8823529411764706
1.7647058823529411
1.875
2.090909090909091
1.9090909090909092
1.8205128205128205
1.8076923076923077
1.85
1.8125
1.8
1.7
1.6875
1.75
1.84
2.0
1.6666666666666667
1.44
1.8
1.7272727272727273
1.9473684210526316
1.7894736842105263
1.9230769230769231
1.875
1.6216216216216217
2.2580645161290325
1.6666666666666667
1.9285714285714286
1.6
1.5625
1.911764705882353
1.6666666666666667
1.9069767441860466
1.878787878787879
1.8666666666666667
1.9230769230769231
1.6875
1.875
1.7333333333333334
1.8
1.9166666666666667
1.8461538461538463
1.9523809523809523
1.9090909090909092
1.8461538461538463
2.0
1.7777777777777777
1.6363636363636365
1.7916666666666667
1.8
1.8421052631578947
1.875
2.0
1.8333333333333333
1.85
1.7727272727272727
1.8
1.8571428571428572
1.6666666666666667
1.7
1.8717948717948718
2.142857142857143
1.8636363636363635
1.8181818181818181
1.8
1.7142857142857142
1.8571428571428572
2.0
1.7272727272727273
1.9
2.066666666666667
1.9090909090909092
1.875
1.7777777777777777
2.3333333333333335
1.75
1.7586206896551724
1.6666666666666667
2.0
1.7391304347826086
1.8695652173913044
1.9230769230769231
1.5789473684210527
1.8888888888888888
1.9090909090909092
1.8333333333333333
2.0
1.8888888888888888
1.7777777777777777
1.75
1.8461538461538463
1.7272727272727273
1.8333333333333333
1.8666666666666667
1.8571428571428572
1.9285714285714286
2.0
1.8
1.75
1.7692307692307692
1.9375
1.9473684210526316
1.6153846153846154
1.9545454545454546
1.7
1.8888888888888888
1.7333333333333334
1.72
1.8611111111111112
1.6363636363636365
2.0
1.7647058823529411
1.9090909090909092
1.75
1.8
1.8333333333333333
2.0
1.8888888888888888
1.875
2.0555555555555554
1.8823529411764706
1.75
1.5
1.7619047619047619
1.86
1.8888888888888888
1.84
1.625
2.0
1.9166666666666667
1.8823529411764706
1.7714285714285714
1.7777777777777777
1.6666666666666667
1.8125
2.0
1.75
2.0
1.9090909090909092
2.0
1.8461538461538463
1.6153846153846154
2.0
1.7142857142857142
1.9310344827586208
1.8076923076923077
1.9411764705882353
1.6363636363636365
2.0
1.9375
2.186046511627907
1.75
1.894736842105263
1.7272727272727273
1.9393939393939394
2.022222222222222
1.9333333333333333
1.875
1.826086956521739
1.835164835164835
1.88
1.8571428571428572
1.9
1.7
1.6296296296296295
1.8461538461538463
1.5
1.7857142857142858
1.6923076923076923
2.0526315789473686
1.935483870967742
1.72
1.8571428571428572
1.875
1.7142857142857142
1.565217391304348
1.8666666666666667
1.875
1.894736842105263
1.75
1.7647058823529411
1.8571428571428572
1.8571428571428572
1.8928571428571428
1.8181818181818181
1.7857142857142858
1.8125
2.0
1.5
1.875
1.8461538461538463
1.7878787878787878
2.0
1.75
2.08
1.8333333333333333
1.5263157894736843
2.0689655172413794
1.625
1.875
1.9090909090909092
1.8035714285714286
2.3125
1.8333333333333333
1.7
1.875
1.7272727272727273
2.0
1.7272727272727273
1.8666666666666667
2.090909090909091
1.5625
2.0476190476190474
1.9
1.8214285714285714
1.8421052631578947
1.95
1.6
1.8888888888888888
1.7058823529411764
1.9523809523809523
2.0930232558139537
1.6363636363636365
1.8
1.7142857142857142
1.6875
1.7333333333333334
1.7142857142857142
2.0
1.8888888888888888
1.8
1.8
2.0
1.9047619047619047
1.95
1.8148148148148149
1.9230769230769231
1.7692307692307692
2.4642857142857144
2.0
1.7
1.8275862068965518
1.8
1.5833333333333333
1.7619047619047619
1.8571428571428572
1.75
1.625
1.75
1.875
1.88
1.9090909090909092
1.875
2.3658536585365852
1.8888888888888888
1.8461538461538463
2.0869565217391304
2.0
1.9
1.7058823529411764
1.72
2.0
1.92
1.7272727272727273
1.8888888888888888
1.9166666666666667
1.8888888888888888
1.8695652173913044
1.7878787878787878
1.75
2.0
1.8888888888888888
1.5714285714285714
1.6153846153846154
1.68
1.7647058823529411
1.5714285714285714
1.8
2.0588235294117645
1.8
1.5454545454545454
1.76
1.9230769230769231
2.0303030303030303
1.8461538461538463
1.8
1.5625
1.6875
1.9
1.5714285714285714
2.0
1.875
1.7826086956521738
1.6428571428571428
1.8620689655172413
1.8636363636363635
1.9285714285714286
1.75
1.9090909090909092
2.037037037037037
1.75
1.565217391304348
1.8
2.25
1.8
1.7857142857142858
1.8421052631578947
1.9523809523809523
2.0
1.7037037037037037
1.7391304347826086
1.7
1.7647058823529411
1.736842105263158
1.7333333333333334
1.5909090909090908
1.8928571428571428
1.8421052631578947
2.0
1.8461538461538463
1.588235294117647
1.8620689655172413
1.4545454545454546
1.6666666666666667
1.8888888888888888
2.0526315789473686
2.0
1.8
1.8095238095238095
1.8
1.75
1.9333333333333333
1.875
1.8974358974358974
2.0
1.8888888888888888
1.736842105263158
1.8571428571428572
1.5
1.8461538461538463
2.0
1.6363636363636365
1.7407407407407407
1.8235294117647058
1.9285714285714286
2.090909090909091
1.8235294117647058
1.90625
2.0
1.8
1.8888888888888888
1.5
2.1739130434782608
1.7692307692307692
1.8461538461538463
1.8181818181818181
1.7777777777777777
1.3846153846153846
1.75
1.6470588235294117
1.625
1.75
1.7619047619047619
1.8823529411764706
1.8867924528301887
1.6470588235294117
1.8421052631578947
1.8181818181818181
1.8076923076923077
1.9090909090909092
1.8461538461538463
1.7692307692307692
1.9285714285714286
1.9166666666666667
1.8181818181818181
1.9090909090909092
1.75
1.8709677419354838
1.8
2.090909090909091
1.875
1.5909090909090908
1.9230769230769231
1.75
1.8571428571428572
1.85
1.8888888888888888
1.9333333333333333
1.6470588235294117
1.8571428571428572
1.78125
2.0625
1.75
1.7391304347826086
1.7647058823529411
1.7647058823529411
1.9047619047619047
1.875
1.7222222222222223
1.826086956521739
1.8421052631578947
1.9090909090909092
1.8333333333333333
2.0625
1.875
1.7
1.826086956521739
1.7692307692307692
1.8181818181818181
1.875
1.8709677419354838
1.9
2.1666666666666665
1.5
1.92
1.8333333333333333
1.8333333333333333
2.0
1.875
1.7222222222222223
2.0
1.875
1.8461538461538463
1.9090909090909092
1.75
1.8888888888888888
1.7142857142857142
1.7142857142857142
1.7058823529411764
1.8235294117647058
1.6875
2.0
1.9545454545454546
1.7777777777777777
1.7142857142857142
1.8
1.7
1.625
1.9473684210526316
1.8421052631578947
1.8333333333333333
1.875
1.9642857142857142
1.8333333333333333
2.3333333333333335
1.92
1.8571428571428572
1.7857142857142858
1.8823529411764706
1.8695652173913044
1.875
1.7142857142857142
1.7727272727272727
1.7692307692307692
1.7307692307692308
1.875
1.5833333333333333
1.8846153846153846
1.7777777777777777
1.6666666666666667
1.9130434782608696
1.625
1.7307692307692308
1.9285714285714286
1.3846153846153846
1.375
1.7894736842105263
1.6153846153846154
1.7142857142857142
1.9090909090909092
1.6
1.7272727272727273
1.7
2.0
1.75
1.7619047619047619
1.8421052631578947
1.8125
1.7
1.9259259259259258
2.0
1.864864864864865
1.8888888888888888
1.5714285714285714
1.6842105263157894
1.6111111111111112
1.5454545454545454
1.6111111111111112
1.6
1.7894736842105263
2.0303030303030303
1.7857142857142858
1.7916666666666667
1.92
1.8666666666666667
1.875
1.8043478260869565
1.8
1.7857142857142858
1.5
1.9444444444444444
1.6666666666666667
1.903225806451613
1.826086956521739
1.8571428571428572
1.7058823529411764
1.9285714285714286
1.6666666666666667
1.875
2.0
1.875
1.9375
1.6666666666666667
1.8571428571428572
1.7894736842105263
1.6923076923076923
1.8
1.7777777777777777
1.4285714285714286
1.8387096774193548
2.0
1.6428571428571428
2.0714285714285716
1.76
1.736842105263158
1.8928571428571428
1.8823529411764706
1.9
1.7
1.7142857142857142
1.7142857142857142
1.7727272727272727
1.7272727272727273
1.625
1.6470588235294117
2.046511627906977
2.0
1.7916666666666667
1.8888888888888888
2.0
1.9166666666666667
1.7058823529411764
1.7083333333333333
2.0
1.8461538461538463
1.875
1.6875
1.75
1.9
1.8461538461538463
1.7142857142857142
1.8
1.6666666666666667
1.9090909090909092
2.0
1.8
1.4
1.7272727272727273
1.5384615384615385
2.0476190476190474
1.75
2.0384615384615383
2.0
1.7333333333333334
1.5833333333333333
1.8181818181818181
1.6666666666666667
1.85
1.8181818181818181
2.0
1.85
2.0714285714285716
1.8823529411764706
1.7272727272727273
1.7894736842105263
1.7272727272727273
1.7142857142857142
1.8333333333333333
2.0
1.9047619047619047
1.9285714285714286
1.88
1.7916666666666667
1.9411764705882353
1.826086956521739
1.7142857142857142
2.0
1.7727272727272727
1.565217391304348
1.736842105263158
1.7142857142857142
2.0
2.0
1.8636363636363635
1.6666666666666667
2.0
1.8666666666666667
1.5925925925925926
1.6428571428571428
1.9230769230769231
1.71875
1.826086956521739
1.625
1.8571428571428572
1.75
1.8333333333333333
1.9
1.7777777777777777
1.6
1.85
2.0
2.0
1.3333333333333333
1.8518518518518519
1.75
1.75
1.8
1.9090909090909092
1.8846153846153846
1.7692307692307692
1.75
1.8181818181818181
1.8
1.5
1.9
1.8571428571428572
1.5714285714285714
2.0
1.75
1.7826086956521738
1.875
1.8461538461538463
1.8529411764705883
1.8888888888888888
1.75
1.6923076923076923
1.8181818181818181
1.71875
1.6923076923076923
1.8571428571428572
1.7142857142857142
1.9047619047619047
1.6666666666666667
1.5
1.8620689655172413
2.0
1.9333333333333333
1.8461538461538463
2.15
1.9090909090909092
1.7857142857142858
1.8823529411764706
1.9
1.7575757575757576
1.8
1.9545454545454546
1.7272727272727273
1.8461538461538463
1.8
2.125
1.8461538461538463
1.7142857142857142
1.7333333333333334
1.8
1.8823529411764706
1.6
2.1578947368421053
1.5555555555555556
1.5925925925925926
1.8125
1.75
1.8571428571428572
1.8666666666666667
1.7692307692307692
1.8695652173913044
1.875
1.7142857142857142
1.7619047619047619
1.8148148148148149
1.75
1.8235294117647058
1.9
1.75
1.9230769230769231
2.0
1.6818181818181819
1.8333333333333333
1.9166666666666667
1.4444444444444444
1.9473684210526316
1.6363636363636365
1.8695652173913044
1.8461538461538463
1.8181818181818181
1.8461538461538463
1.8
1.826086956521739
1.9
1.6818181818181819
1.9
1.85
1.9
2.0
1.6428571428571428
1.6666666666666667
1.84375
1.7272727272727273
1.588235294117647
1.8888888888888888
2.0
1.625
1.9473684210526316
1.8421052631578947
1.7857142857142858
1.8333333333333333
1.5833333333333333
1.875
1.6923076923076923
1.6923076923076923
1.8
1.8333333333333333
1.9166666666666667
1.9090909090909092
1.6333333333333333
1.7857142857142858
1.9111111111111112
1.9545454545454546
1.8928571428571428
1.72
2.142857142857143
1.6428571428571428
1.7727272727272727
1.6666666666666667
1.8695652173913044
1.7272727272727273
1.8571428571428572
1.8
1.9090909090909092
2.0
1.68
1.9285714285714286
1.5294117647058822
1.9444444444444444
1.9230769230769231
1.8125
2.0
1.8888888888888888
2.0
1.9375
1.9333333333333333
1.894736842105263
2.0
1.8571428571428572
1.8636363636363635
1.5714285714285714
1.8
1.875
1.9130434782608696
1.85
1.5555555555555556
1.6842105263157894
1.8235294117647058
1.8181818181818181
1.6818181818181819
1.8823529411764706
1.9285714285714286
1.625
1.736842105263158
1.7857142857142858
2.0
1.8888888888888888
2.0
1.8095238095238095
1.875
1.8421052631578947
1.8333333333333333
1.8888888888888888
1.6875
2.0
2.1538461538461537
2.0
1.7777777777777777
1.6666666666666667
1.8571428571428572
2.0
1.8571428571428572
1.75
2.0
2.0
1.5
1.4
1.5555555555555556
1.6
1.7857142857142858
2.0
1.8571428571428572
1.7692307692307692
2.2222222222222223
1.6428571428571428
1.7272727272727273
1.7142857142857142
1.9615384615384615
1.5
1.826086956521739
1.8888888888888888
1.7333333333333334
1.9583333333333333
1.6363636363636365
1.7777777777777777
2.3333333333333335
1.9090909090909092
1.75
1.75
2.0
1.631578947368421
1.6551724137931034
1.7894736842105263
1.6666666666666667
1.5384615384615385
1.8
1.6875
1.8
1.7777777777777777
1.9
1.9285714285714286
1.8333333333333333
1.875
1.6153846153846154
2.0
1.7142857142857142
1.8333333333333333
1.8181818181818181
1.9090909090909092
1.9
1.6666666666666667
2.0
1.6
1.8709677419354838
1.5714285714285714
2.111111111111111
1.9090909090909092
1.96875
1.85
2.0
1.9166666666666667
1.6923076923076923
1.8571428571428572
1.8461538461538463
2.0
1.9615384615384615
1.8333333333333333
1.75
1.7272727272727273
1.9411764705882353
1.88
2.0833333333333335
1.9444444444444444
1.9230769230769231
1.894736842105263
2.1578947368421053
1.7333333333333334
1.9166666666666667
1.7272727272727273
2.0
1.8823529411764706
1.65
1.8571428571428572
1.8823529411764706
1.8636363636363635
1.8571428571428572
1.6923076923076923
1.6923076923076923
1.7222222222222223
2.103448275862069
1.5454545454545454
1.7096774193548387
1.6363636363636365
1.84
1.8888888888888888
1.8181818181818181
1.6923076923076923
1.6521739130434783
1.75
1.826086956521739
1.7083333333333333
1.8235294117647058
1.875
1.875
1.88
1.7142857142857142
1.7222222222222223
1.4285714285714286
1.72
1.6666666666666667
2.0
1.8571428571428572
1.6666666666666667
1.7241379310344827
1.59375
1.6666666666666667
1.9166666666666667
1.875
1.7272727272727273
1.75
2.0
1.7619047619047619
1.894736842105263
1.9
1.9285714285714286
1.6428571428571428
1.7777777777777777
1.8928571428571428
1.7
1.8409090909090908
1.7692307692307692
1.8235294117647058
2.0
1.9523809523809523
1.7692307692307692
1.8333333333333333
1.9
1.4705882352941178
1.8823529411764706
2.0
1.7647058823529411
1.8823529411764706
1.9130434782608696
1.8571428571428572
1.8571428571428572
1.5555555555555556
1.7222222222222223
1.9333333333333333
1.5294117647058822
1.8823529411764706
1.5909090909090908
1.7
1.8709677419354838
1.85
1.8235294117647058
1.75
2.0
1.6923076923076923
1.6428571428571428
1.9
1.8928571428571428
1.75
1.7857142857142858
2.0
1.9285714285714286
1.736842105263158
1.95
1.8461538461538463
2.0
1.6333333333333333
1.6666666666666667
1.7894736842105263
1.6666666666666667
2.0
1.8076923076923077
1.935483870967742
1.8888888888888888
1.6206896551724137
1.7
1.5384615384615385
1.6875
1.8181818181818181
1.6666666666666667
1.8
1.8181818181818181
2.0
1.9
1.4444444444444444
2.0
2.0
1.9230769230769231
1.9090909090909092
2.0833333333333335
2.2222222222222223
1.9375
1.6
1.8571428571428572
1.6
1.9230769230769231
1.896551724137931
1.6551724137931034
1.9090909090909092
1.9047619047619047
1.9666666666666666
2.0714285714285716
1.7
1.8846153846153846
1.55
1.6818181818181819
1.8
1.9411764705882353
1.75
2.0
1.9444444444444444
1.8666666666666667
1.826086956521739
1.75
1.8571428571428572
1.8620689655172413
1.6363636363636365
1.7777777777777777
1.5454545454545454
1.6875
1.9285714285714286
1.9047619047619047
2.0
1.8421052631578947
1.6
1.8928571428571428
1.8695652173913044
1.6666666666666667
1.9230769230769231
1.7142857142857142
1.736842105263158
2.0
1.7857142857142858
1.8
1.9230769230769231
1.8695652173913044
1.875
1.8
1.6153846153846154
1.8108108108108107
1.5333333333333334
1.9230769230769231
1.7894736842105263
1.8333333333333333
1.8888888888888888
1.8181818181818181
2.0
1.8461538461538463
1.8076923076923077
1.8
1.7407407407407407
1.875
1.8
1.7727272727272727
1.9333333333333333
1.8823529411764706
1.7333333333333334
1.8823529411764706
1.625
1.826086956521739
1.9375
1.7037037037037037
2.0
1.7692307692307692
1.6363636363636365
1.8421052631578947
1.8
1.9130434782608696
1.8235294117647058
1.8666666666666667
1.6842105263157894
1.9375
1.8333333333333333
1.8888888888888888
2.0
1.8
1.75
1.9
1.9545454545454546
1.7727272727272727
2.0714285714285716
1.9090909090909092
1.7027027027027026
1.7692307692307692
1.7894736842105263
1.7692307692307692
2.0
1.4
1.7692307692307692
1.6363636363636365
1.9090909090909092
1.8
1.7
1.84
1.7419354838709677
1.6666666666666667
1.7692307692307692
1.7857142857142858
1.8604651162790697
1.8333333333333333
1.7692307692307692
2.066666666666667
1.8
1.875
2.0
2.1666666666666665
1.9444444444444444
1.894736842105263
1.75
1.6666666666666667
1.6875
1.9411764705882353
1.6153846153846154
1.7692307692307692
1.8461538461538463
1.7222222222222223
1.9545454545454546
1.7037037037037037
1.8571428571428572
2.0
1.5833333333333333
1.6470588235294117
1.8148148148148149
2.0
1.8333333333333333
1.8
1.8181818181818181
1.9444444444444444
1.5666666666666667
1.5625
2.0952380952380953
1.7894736842105263
1.75
1.7692307692307692
1.8
1.7777777777777777
1.875
2.1
1.9523809523809523
1.7142857142857142
2.0
1.8333333333333333
1.9285714285714286
2.0
1.88
1.8275862068965518
1.9090909090909092
1.6666666666666667
1.9130434782608696
1.9
1.75
1.6363636363636365
1.9
1.8235294117647058
1.5454545454545454
1.7857142857142858
1.8333333333333333
1.7391304347826086
1.8666666666666667
1.8461538461538463
1.5333333333333334
1.7272727272727273
1.84
2.0
1.9411764705882353
1.6
1.6153846153846154
1.9333333333333333
1.75
1.8421052631578947
1.7222222222222223
1.7407407407407407
1.8421052631578947
1.7391304347826086
1.9047619047619047
1.9
1.894736842105263
1.8571428571428572
1.6875
1.75
1.9333333333333333
1.875
1.6666666666666667
1.9375
1.9333333333333333
1.8181818181818181
1.5
1.8571428571428572
2.107142857142857
1.8461538461538463
2.0476190476190474
2.0
1.8333333333333333
1.8461538461538463
1.8333333333333333
1.8571428571428572
1.8125
1.9230769230769231
1.7428571428571429
1.8571428571428572
1.7142857142857142
1.7777777777777777
1.6428571428571428
1.8
1.5625
1.7692307692307692
1.8125
1.875
1.8
1.7692307692307692
1.9333333333333333
1.7777777777777777
1.8888888888888888
2.0833333333333335
1.7586206896551724
1.75
1.7894736842105263
1.9333333333333333
1.6842105263157894
1.6153846153846154
1.1428571428571428
1.8571428571428572
1.8333333333333333
1.7142857142857142
1.8888888888888888
1.8
2.076923076923077
1.6666666666666667
1.625
2.0
1.8888888888888888
1.588235294117647
2.090909090909091
1.8461538461538463
1.8
1.8888888888888888
2.0
2.0
1.8
1.7333333333333334
1.7619047619047619
1.7391304347826086
1.7647058823529411
1.6666666666666667
1.7333333333333334
1.8181818181818181
1.8
2.0555555555555554
1.8235294117647058
1.8
1.7419354838709677
1.6818181818181819
1.9166666666666667
2.0
1.8148148148148149
2.090909090909091
1.8125
1.7333333333333334
1.8181818181818181
1.8695652173913044
1.9047619047619047
1.8095238095238095
1.9166666666666667
1.71875
1.9473684210526316
1.8421052631578947
1.8
2.0
1.6923076923076923
1.625
1.8157894736842106
1.7
1.608695652173913
1.8
1.8125
1.8
1.75
1.9259259259259258
1.8333333333333333
1.8666666666666667
1.8275862068965518
1.8571428571428572
1.8333333333333333
2.0416666666666665
1.9444444444444444
1.7727272727272727
1.7037037037037037
1.9333333333333333
1.6666666666666667
1.875
1.7
1.7857142857142858
1.6818181818181819
1.7333333333333334
1.7777777777777777
1.7272727272727273
1.8
1.8333333333333333
1.84
1.8461538461538463
1.84
1.9523809523809523
1.9047619047619047
1.7419354838709677
1.8888888888888888
1.7142857142857142
1.8181818181818181
1.8666666666666667
2.0930232558139537
1.8888888888888888
1.7142857142857142
1.7272727272727273
1.7391304347826086
1.6363636363636365
2.0
2.0
1.8571428571428572
1.6666666666666667
1.8181818181818181
1.8
2.0
1.8636363636363635
1.7692307692307692
1.85
1.8461538461538463
1.9230769230769231
1.8571428571428572
1.7333333333333334
1.6666666666666667
1.7857142857142858
2.0
2.0
1.9583333333333333
1.88
2.05
2.0
2.0
2.0285714285714285
1.5294117647058822
1.8571428571428572
1.8076923076923077
1.8181818181818181
1.8846153846153846
1.8181818181818181
1.7222222222222223
1.7894736842105263
1.7272727272727273
1.826086956521739
1.7619047619047619
1.9166666666666667
1.9230769230769231
1.8666666666666667
1.4666666666666666
1.5833333333333333
1.875
1.8666666666666667
1.6153846153846154
1.8571428571428572
1.8461538461538463
1.75
2.111111111111111
1.6
2.0555555555555554
1.7894736842105263
2.2857142857142856
2.0
1.75
1.6842105263157894
2.0
2.0
2.05
2.0
1.5555555555555556
1.967741935483871
1.8928571428571428
1.5555555555555556
1.7894736842105263
1.8125
1.6923076923076923
1.7857142857142858
1.7777777777777777
2.0833333333333335
1.736842105263158
1.8461538461538463
2.037037037037037
1.7058823529411764
1.5454545454545454
1.6153846153846154
1.6923076923076923
2.0
1.75
1.6666666666666667
1.8518518518518519
1.8421052631578947
1.7666666666666666
1.7
1.9591836734693877
1.8571428571428572
1.8709677419354838
1.9166666666666667
1.7619047619047619
1.5217391304347827
1.5555555555555556
1.8636363636363635
1.8235294117647058
1.8181818181818181
1.8405797101449275
1.9
1.8181818181818181
1.875
1.826086956521739
1.9375
1.7272727272727273
1.7692307692307692
1.7777777777777777
1.7142857142857142
1.7142857142857142
1.9285714285714286
1.7222222222222223
2.0
1.8333333333333333
1.4375
1.6666666666666667
1.7333333333333334
1.8333333333333333
1.9047619047619047
1.8333333333333333
1.9285714285714286
1.7777777777777777
1.75
1.8571428571428572
1.75
1.8571428571428572
1.7
1.5789473684210527
1.8181818181818181
1.7894736842105263
2.0
2.0
1.619047619047619
2.0
1.7692307692307692
1.7058823529411764
2.2222222222222223
1.6666666666666667
2.2
1.7222222222222223
1.9642857142857142
1.8888888888888888
2.0
1.8333333333333333
1.75
1.9
1.7692307692307692
1.878787878787879
1.8421052631578947
1.8181818181818181
1.8666666666666667
1.875
1.9189189189189189
1.736842105263158
1.3333333333333333
1.9411764705882353
2.0
1.8235294117647058
2.0
2.2142857142857144
1.8235294117647058
2.0
2.0
2.1363636363636362
1.9
1.6363636363636365
1.7272727272727273
1.896551724137931
1.7894736842105263
1.9230769230769231
1.7222222222222223
1.6363636363636365
1.72
1.9166666666666667
1.8636363636363635
1.8823529411764706
1.8571428571428572
1.7333333333333334
1.8
1.75
1.7142857142857142
1.7
1.9090909090909092
1.8421052631578947
1.9230769230769231
1.6923076923076923
1.875
1.6666666666666667
2.0
2.0
1.9
1.894736842105263
2.0
1.8571428571428572
2.0
1.9333333333333333
1.75
1.7333333333333334
1.7
1.8823529411764706
1.8823529411764706
1.8888888888888888
1.9333333333333333
2.0
1.8571428571428572
1.7272727272727273
1.8888888888888888
1.7586206896551724
1.7272727272727273
2.05
2.0833333333333335
1.6071428571428572
1.7333333333333334
2.0434782608695654
1.8461538461538463
1.8421052631578947
1.8571428571428572
1.8235294117647058
1.75
2.0
1.8823529411764706
1.8636363636363635
1.7857142857142858
1.7826086956521738
1.7692307692307692
1.7916666666666667
1.75
1.95
1.95
1.8888888888888888
1.8571428571428572
1.8275862068965518
2.0
2.0
1.8571428571428572
1.8666666666666667
1.8461538461538463
1.8571428571428572
1.8888888888888888
1.7551020408163265
1.7692307692307692
1.6
1.8
1.8666666666666667
1.8235294117647058
1.8
1.7727272727272727
1.9090909090909092
1.85
1.8125
1.6666666666666667
1.96
1.8125
2.0
1.6818181818181819
1.6153846153846154
1.9473684210526316
1.7
1.7333333333333334
2.0
1.9090909090909092
1.7142857142857142
1.9583333333333333
1.8333333333333333
1.8571428571428572
1.9090909090909092
1.75
1.8214285714285714
1.7058823529411764
1.7272727272727273
1.875
1.8888888888888888
1.7692307692307692
1.6666666666666667
1.7692307692307692
2.0
2.05
2.0
2.0
1.7666666666666666
1.875
1.8461538461538463
1.8571428571428572
1.8
1.7692307692307692
1.6
1.875
1.7619047619047619
1.9090909090909092
1.75
2.076923076923077
2.0
1.8181818181818181
2.0
1.9
2.0
1.8125
2.0
1.8888888888888888
1.8888888888888888
1.625
1.8461538461538463
1.9090909090909092
1.85
1.75
2.0
1.7142857142857142
1.894736842105263
1.8421052631578947
2.0
1.8461538461538463
1.75
1.864864864864865
1.7575757575757576
1.5384615384615385
1.8095238095238095
1.8888888888888888
1.8235294117647058
1.7857142857142858
1.8
1.7
1.826086956521739
1.9
2.0
1.8571428571428572
1.7727272727272727
1.8181818181818181
2.2666666666666666
2.1
1.7058823529411764
1.7333333333333334
2.0833333333333335
1.8928571428571428
1.7391304347826086
1.75
2.0
1.8461538461538463
1.9
1.8823529411764706
1.6842105263157894
1.8666666666666667
2.230769230769231
1.875
1.8421052631578947
1.9655172413793103
2.0
1.9090909090909092
2.066666666666667
1.9285714285714286
1.8
2.1627906976744184
1.7
1.8333333333333333
2.090909090909091
1.6666666666666667
1.8125
2.0
2.090909090909091
1.625
1.9473684210526316
1.6
1.8571428571428572
1.8846153846153846
2.0833333333333335
1.894736842105263
1.6666666666666667
1.7826086956521738
1.6666666666666667
1.7692307692307692
1.8518518518518519
1.8095238095238095
1.9583333333333333
1.9
2.0
1.8421052631578947
1.6666666666666667
1.9210526315789473
1.875
1.9411764705882353
1.7142857142857142
1.8823529411764706
1.5454545454545454
1.7647058823529411
1.96
1.75
1.9285714285714286
1.5
1.8
1.75
1.4444444444444444
1.9473684210526316
1.8571428571428572
1.7
1.8888888888888888
1.875
1.8
1.8333333333333333
1.6666666666666667
1.5714285714285714
1.625
1.75
1.625
1.7857142857142858
1.75
1.65
1.8857142857142857
1.9166666666666667
1.7272727272727273
1.8235294117647058
1.8571428571428572
1.9642857142857142
2.0
1.8636363636363635
1.8571428571428572
1.736842105263158
1.6818181818181819
1.6666666666666667
1.8461538461538463
1.9333333333333333
1.7826086956521738
1.7857142857142858
1.9375
1.7272727272727273
1.5
1.5555555555555556
1.8095238095238095
1.875
1.6842105263157894
1.7777777777777777
1.75
1.8333333333333333
1.8235294117647058
1.8666666666666667
1.3846153846153846
1.9411764705882353
1.7142857142857142
2.0
1.9166666666666667
1.7241379310344827
1.8095238095238095
1.7857142857142858
1.625
2.0
1.7647058823529411
1.8666666666666667
1.7777777777777777
1.8
1.8888888888888888
2.0
1.75
1.7142857142857142
2.0
1.6666666666666667
1.7857142857142858
1.5
2.12
1.8461538461538463
2.0
1.7857142857142858
1.8235294117647058
1.9
1.8
1.945945945945946
1.8333333333333333
1.9333333333333333
1.7142857142857142
1.7619047619047619
1.6666666666666667
1.6923076923076923
1.9523809523809523
1.6666666666666667
1.6875
1.6
1.95
2.0588235294117645
1.7777777777777777
1.6111111111111112
1.7407407407407407
1.5294117647058822
1.5
1.8421052631578947
2.0
1.9473684210526316
1.7333333333333334
1.8461538461538463
2.0
2.0
1.6
1.6842105263157894
1.7692307692307692
1.6363636363636365
1.7333333333333334
1.3333333333333333
2.037037037037037
1.6363636363636365
1.7692307692307692
2.0952380952380953
1.6842105263157894
1.7272727272727273
1.8235294117647058
2.1
1.8571428571428572
1.6666666666666667
1.625
1.875
1.8235294117647058
2.0
1.75
1.5625
1.4166666666666667
1.75
1.7142857142857142
1.8095238095238095
1.6521739130434783
1.4705882352941178
1.7317073170731707
1.8888888888888888
1.7777777777777777
1.6666666666666667
1.9285714285714286
1.9230769230769231
2.0
1.8888888888888888
1.7826086956521738
1.9583333333333333
1.8333333333333333
1.5161290322580645
2.0
1.7
2.0
1.7
1.8571428571428572
2.0
1.7
1.588235294117647
1.75
1.6666666666666667
1.736842105263158
1.9230769230769231
1.76
1.8235294117647058
1.7272727272727273
1.9411764705882353
2.0
1.88
1.6666666666666667
1.8
2.090909090909091
1.9
1.896551724137931
1.6666666666666667
1.8666666666666667
1.9
1.9473684210526316
1.75
1.6666666666666667
1.6153846153846154
2.0
1.7647058823529411
1.6571428571428573
2.0
1.75
1.6470588235294117
2.0
2.0
1.7619047619047619
1.7894736842105263
1.7
2.0
1.8
1.7
1.8928571428571428
1.8888888888888888
1.8
1.75
1.8
1.826086956521739
1.6
1.8
1.375
1.7777777777777777
1.6153846153846154
1.8
1.7777777777777777
1.8888888888888888
1.8611111111111112
1.8333333333333333
1.9
2.033112582781457
1.8235294117647058
1.6153846153846154
1.9285714285714286
1.8421052631578947
1.6666666666666667
1.9090909090909092
1.9024390243902438
1.9565217391304348
1.5
1.75
1.95
2.0384615384615383
1.6923076923076923
2.0
2.0625
1.8333333333333333
1.7333333333333334
1.7333333333333334
1.6666666666666667
2.0
2.0
1.8846153846153846
1.8
1.8
1.7142857142857142
1.7777777777777777
1.9
1.8888888888888888
2.0
1.6
1.9333333333333333
1.6666666666666667
1.7428571428571429
1.8222222222222222
1.6666666666666667
1.829268292682927
1.7142857142857142
1.7777777777777777
1.9230769230769231
2.0
1.8461538461538463
1.6111111111111112
2.0
1.8888888888888888
1.7857142857142858
1.75
1.7777777777777777
1.8
1.8095238095238095
1.7142857142857142
1.6875
1.75
2.1538461538461537
2.0
1.826086956521739
1.6923076923076923
1.8333333333333333
1.25
1.8888888888888888
1.9333333333333333
1.9333333333333333
1.92
1.9
1.75
1.9642857142857142
1.736842105263158
1.8636363636363635
1.9166666666666667
1.5555555555555556
2.0232558139534884
1.6923076923076923
1.8333333333333333
1.8
1.8333333333333333
1.8571428571428572
1.8461538461538463
1.75
1.8928571428571428
1.7619047619047619
1.7647058823529411
2.0714285714285716
1.9333333333333333
1.7419354838709677
1.8695652173913044
2.0
1.6428571428571428
1.95
1.9
1.9090909090909092
1.8333333333333333
1.8
1.8888888888888888
1.7894736842105263
1.894736842105263
1.7619047619047619
1.8461538461538463
1.7777777777777777
1.6666666666666667
1.6666666666666667
1.6666666666666667
1.8181818181818181
2.0
1.8974358974358974
1.7333333333333334
2.130434782608696
1.8
1.7692307692307692
1.8571428571428572
1.8235294117647058
2.0
1.8666666666666667
1.8823529411764706
1.8
1.7647058823529411
2.0
1.8125
1.8571428571428572
2.0
1.76
1.8461538461538463
1.7647058823529411
1.7894736842105263
1.6923076923076923
2.0
1.9
1.8333333333333333
1.9166666666666667
1.7058823529411764
2.090909090909091
1.8571428571428572
1.8
2.076923076923077
2.0
1.8333333333333333
2.066666666666667
1.9090909090909092
1.8888888888888888
1.5714285714285714
2.0
1.8235294117647058
1.736842105263158
1.7142857142857142
1.75
1.7857142857142858
1.8181818181818181
1.9411764705882353
1.9411764705882353
1.3636363636363635
1.8421052631578947
2.0
1.8846153846153846
1.5454545454545454
1.7777777777777777
1.9565217391304348
1.5769230769230769
1.7
2.0
1.7333333333333334
1.9166666666666667
1.8571428571428572
1.8125
1.65
2.3333333333333335
1.6428571428571428
1.8095238095238095
1.6666666666666667
1.6666666666666667
1.4615384615384615
1.411764705882353
1.8823529411764706
2.0
1.8823529411764706
1.5714285714285714
1.8928571428571428
1.736842105263158
1.8333333333333333
1.7777777777777777
1.92
1.9090909090909092
1.6666666666666667
1.9285714285714286
1.7692307692307692
1.6363636363636365
1.7857142857142858
1.8571428571428572
2.0
1.7
1.8333333333333333
1.8571428571428572
2.2142857142857144
1.7777777777777777
1.5
1.7692307692307692
1.68
2.0
1.7
1.9259259259259258
1.9333333333333333
1.5769230769230769
1.75
1.9375
1.9130434782608696
1.9
1.7916666666666667
1.7142857142857142
1.7777777777777777
1.9259259259259258
1.75
1.6666666666666667
1.9230769230769231
1.8461538461538463
1.6111111111111112
2.0
2.0
1.8095238095238095
1.5
1.4
1.736842105263158
1.588235294117647
2.2
1.8461538461538463
1.9230769230769231
1.9090909090909092
1.9
1.7894736842105263
1.9047619047619047
1.75
1.8666666666666667
1.7142857142857142
1.894736842105263
1.9411764705882353
1.7142857142857142
1.8571428571428572
1.6666666666666667
1.8461538461538463
1.5833333333333333
2.111111111111111
1.8333333333333333
1.9
1.6666666666666667
1.7
2.0
1.875
1.8
1.6666666666666667
1.5
1.875
1.9444444444444444
1.7333333333333334
1.75
1.7222222222222223
1.5454545454545454
1.9047619047619047
1.9487179487179487
1.6153846153846154
2.0689655172413794
1.4285714285714286
1.9473684210526316
1.5384615384615385
2.0
1.6666666666666667
2.0526315789473686
1.7857142857142858
1.7916666666666667
2.0833333333333335
1.5833333333333333
2.210526315789474
1.7727272727272727
1.7272727272727273
1.7272727272727273
1.7647058823529411
1.894736842105263
1.7333333333333334
1.7333333333333334
2.2
1.9047619047619047
1.75
1.8823529411764706
1.9444444444444444
1.5
1.962962962962963
1.625
1.8823529411764706
1.72
2.0714285714285716
1.625
1.6875
1.8333333333333333
1.9565217391304348
1.7894736842105263
1.95
1.375
1.8846153846153846
1.8461538461538463
1.7826086956521738
1.8823529411764706
1.9411764705882353
1.5555555555555556
1.9473684210526316
1.6666666666666667
2.0
1.4
1.7
1.8235294117647058
1.875
2.1
1.8888888888888888
1.7083333333333333
1.7894736842105263
2.0
1.8421052631578947
1.7083333333333333
1.65
1.9230769230769231
2.0
1.9615384615384615
1.9545454545454546
1.8333333333333333
1.8571428571428572
1.8095238095238095
1.96
1.8333333333333333
2.090909090909091
1.8666666666666667
1.7333333333333334
1.6666666666666667
2.0714285714285716
1.8235294117647058
1.6923076923076923
1.75
1.4545454545454546
1.8823529411764706
1.8529411764705883
1.95
1.8181818181818181
2.0
1.8823529411764706
1.8
1.8181818181818181
1.75
1.9285714285714286
1.7222222222222223
1.8461538461538463
1.75
1.8333333333333333
1.8888888888888888
1.8888888888888888
2.0
1.6666666666666667
1.7647058823529411
1.9545454545454546
2.0526315789473686
1.9230769230769231
1.7
1.75
1.6666666666666667
1.8333333333333333
2.0
1.9230769230769231
1.8888888888888888
1.6551724137931034
1.875
1.7222222222222223
1.9285714285714286
2.0
1.7058823529411764
1.7333333333333334
1.8235294117647058
1.8181818181818181
2.090909090909091
1.75
1.9130434782608696
1.9411764705882353
1.75
1.7619047619047619
1.8823529411764706
1.8
1.75
1.8333333333333333
1.6
1.6
1.8333333333333333
2.0
1.7727272727272727
1.7272727272727273
1.8181818181818181
1.8275862068965518
1.72
2.0
1.625
1.75
1.8695652173913044
1.7826086956521738
1.7894736842105263
1.6666666666666667
2.0
1.9411764705882353
1.5789473684210527
1.6666666666666667
1.8461538461538463
1.75
1.75
1.9285714285714286
1.8888888888888888
1.8571428571428572
1.7857142857142858
1.9375
1.8
1.6428571428571428
1.88
1.9
2.0
1.9285714285714286
1.8181818181818181
1.9230769230769231
1.6470588235294117
1.9523809523809523
1.7142857142857142
1.7692307692307692
2.0
1.8125
1.7096774193548387
1.68
1.6666666666666667
1.6153846153846154
1.8235294117647058
1.7
1.875
1.8333333333333333
1.75
1.8571428571428572
1.9473684210526316
1.7272727272727273
2.3076923076923075
2.125
1.88
1.8636363636363635
1.8125
1.5789473684210527
1.8888888888888888
1.7058823529411764
1.875
1.9230769230769231
1.6818181818181819
1.9
1.9166666666666667
1.90625
1.875
1.8636363636363635
1.7142857142857142
1.943661971830986
1.7333333333333334
1.5
2.0
1.4615384615384615
1.9444444444444444
1.4
1.4
1.7058823529411764
2.1538461538461537
1.7894736842105263
1.65
1.7857142857142858
1.7647058823529411
1.8095238095238095
1.7647058823529411
1.75
1.625
1.92
1.7692307692307692
1.7692307692307692
1.7222222222222223
1.8421052631578947
1.8823529411764706
1.826086956521739
1.875
1.95
1.7586206896551724
1.7142857142857142
1.8823529411764706
2.04
1.9230769230769231
1.5
1.5625
1.7142857142857142
2.0
1.875
1.84375
1.6923076923076923
1.894736842105263
1.6428571428571428
1.8181818181818181
1.8333333333333333
1.9047619047619047
1.9166666666666667
1.9411764705882353
1.8823529411764706
1.9375
1.8333333333333333
1.9473684210526316
1.8823529411764706
1.8461538461538463
1.9565217391304348
1.6470588235294117
2.0
1.8181818181818181
1.8
1.8076923076923077
1.8888888888888888
2.0
1.8
2.0
2.0714285714285716
1.7894736842105263
2.0
1.6666666666666667
1.5
2.0
1.7142857142857142
1.7916666666666667
1.6818181818181819
1.6
1.9344262295081966
1.8214285714285714
1.85
1.8
1.8461538461538463
1.7142857142857142
2.0
1.9285714285714286
2.076923076923077
1.8571428571428572
1.6153846153846154
1.875
1.5625
2.230769230769231
1.8823529411764706
1.8823529411764706
2.05
1.8571428571428572
1.9047619047619047
1.826086956521739
1.9333333333333333
1.6153846153846154
2.1052631578947367
1.7222222222222223
1.8235294117647058
1.5
1.75
1.8571428571428572
1.5833333333333333
1.736842105263158
1.75
2.0
1.6470588235294117
2.0
2.0
1.8148148148148149
1.6
1.7142857142857142
1.8666666666666667
1.4166666666666667
1.7777777777777777
1.7727272727272727
1.7142857142857142
1.9375
1.7083333333333333
1.6666666666666667
2.1538461538461537
1.8888888888888888
1.8666666666666667
2.0
1.9230769230769231
1.8
1.8333333333333333
1.6666666666666667
1.8666666666666667
1.75
1.8666666666666667
1.7692307692307692
1.9090909090909092
1.8421052631578947
1.6666666666666667
1.894736842105263
1.4545454545454546
1.891304347826087
2.125
2.0
1.8666666666666667
1.8
1.8235294117647058
1.6666666666666667
1.9428571428571428
1.6111111111111112
1.7727272727272727
2.0
1.8571428571428572
1.9090909090909092
2.037037037037037
1.8571428571428572
1.8666666666666667
1.4166666666666667
1.875
1.8518518518518519
1.7727272727272727
2.0
1.6666666666666667
1.9230769230769231
1.7777777777777777
2.0
1.8
1.7619047619047619
1.588235294117647
1.9523809523809523
1.7
1.8235294117647058
2.0
2.0
1.9565217391304348
1.9090909090909092
1.896551724137931
1.7142857142857142
1.619047619047619
1.75
1.75
1.625
1.9166666666666667
1.8333333333333333
1.75
1.5789473684210527
1.6666666666666667
1.7857142857142858
1.6666666666666667
1.6428571428571428
1.6666666666666667
1.9166666666666667
1.9090909090909092
1.8
1.7692307692307692
1.8823529411764706
1.8181818181818181
1.7619047619047619
1.9090909090909092
1.875
1.9473684210526316
1.6
1.8095238095238095
1.5333333333333334
2.0
1.7857142857142858
1.88
2.0
2.0
1.8421052631578947
1.7352941176470589
1.8235294117647058
1.7647058823529411
1.875
1.7333333333333334
2.03125
2.0
1.8695652173913044
1.9230769230769231
1.9375
1.7857142857142858
1.7826086956521738
1.8125
1.8181818181818181
1.8275862068965518
1.8333333333333333
1.8125
1.8571428571428572
1.8064516129032258
1.8823529411764706
1.9166666666666667
1.896551724137931
1.7272727272727273
1.7857142857142858
1.9166666666666667
1.9411764705882353
1.9696969696969697
1.9
1.7
1.7
1.8235294117647058
2.0
1.75
2.0
2.0
1.7037037037037037
1.8181818181818181
1.8571428571428572
1.84
1.7
1.7777777777777777
1.6666666666666667
1.6875
1.6
1.72
1.8095238095238095
1.9090909090909092
2.0
1.8333333333333333
1.9166666666666667
1.9333333333333333
1.7419354838709677
1.8571428571428572
1.9411764705882353
1.9259259259259258
1.6470588235294117
1.8461538461538463
1.7777777777777777
1.7857142857142858
2.0
1.92
1.76
2.0
1.8333333333333333
1.65
1.8421052631578947
1.5384615384615385
1.826086956521739
1.8571428571428572
1.9090909090909092
1.875
1.6428571428571428
2.0
1.7727272727272727
1.9166666666666667
1.9230769230769231
1.7777777777777777
1.9090909090909092
1.8333333333333333
2.0
2.0
1.8888888888888888
2.0
1.6666666666666667
1.9285714285714286
1.84375
2.0
1.0
1.7575757575757576
1.8333333333333333
2.0606060606060606
1.6666666666666667
1.8636363636363635
1.8857142857142857
1.8
1.8095238095238095
2.1052631578947367
1.9444444444444444
1.6842105263157894
2.0
1.8571428571428572
1.9
1.9230769230769231
1.8833333333333333
1.8888888888888888
1.7142857142857142
2.0
1.896551724137931
1.9
1.8
1.9090909090909092
1.875
1.9642857142857142
1.9090909090909092
1.7142857142857142
1.9
1.8888888888888888
1.9375
1.8461538461538463
1.8
1.7
1.7777777777777777
1.9473684210526316
2.3333333333333335
1.7741935483870968
2.1
1.8888888888888888
1.6111111111111112
1.8
1.7272727272727273
2.0277777777777777
2.0625
1.894736842105263
1.8571428571428572
2.0
1.9090909090909092
1.8
1.7857142857142858
1.9473684210526316
1.8181818181818181
1.8235294117647058
1.9705882352941178
1.9
1.8888888888888888
1.625
1.5
2.0
1.8461538461538463
1.7826086956521738
1.894736842105263
1.8518518518518519
1.8
1.5714285714285714
1.9444444444444444
1.92
1.8
1.7222222222222223
1.8604651162790697
1.631578947368421
1.6
1.8888888888888888
1.84
1.7
1.8888888888888888
1.8181818181818181
1.7333333333333334
1.9166666666666667
1.962962962962963
1.5714285714285714
2.0625
1.8888888888888888
1.8181818181818181
1.8
1.625
1.7142857142857142
2.1
1.8888888888888888
1.8571428571428572
1.8421052631578947
1.88
1.9444444444444444
1.8
1.8461538461538463
1.85
1.875
1.7857142857142858
1.85
1.8333333333333333
1.8333333333333333
1.7857142857142858
1.875
1.9333333333333333
1.8285714285714285
1.75
1.8333333333333333
1.9047619047619047
1.935483870967742
1.7857142857142858
1.75
2.0
1.68
1.9444444444444444
1.9166666666666667
1.85
2.0
1.7777777777777777
1.9333333333333333
1.8095238095238095
1.8333333333333333
1.85
1.8333333333333333
1.9090909090909092
2.0
2.142857142857143
1.8
1.8461538461538463
1.84
1.4375
1.7272727272727273
2.25
2.090909090909091
1.5555555555555556
2.0
1.8333333333333333
1.6428571428571428
1.6206896551724137
1.6111111111111112
1.8
1.6756756756756757
2.0
1.6153846153846154
1.875
1.75
1.7777777777777777
1.875
1.9
1.6666666666666667
1.8
1.3333333333333333
1.8333333333333333
1.9743589743589745
1.9230769230769231
1.7142857142857142
1.7058823529411764
1.9166666666666667
1.9473684210526316
1.8
1.8333333333333333
1.8181818181818181
1.7
1.7692307692307692
1.894736842105263
1.5294117647058822
1.8064516129032258
2.125
1.7
2.0
1.6363636363636365
1.7222222222222223
1.8461538461538463
1.7
1.9333333333333333
1.8571428571428572
1.9333333333333333
1.76
1.8571428571428572
1.8
1.8823529411764706
1.6666666666666667
2.0
1.8636363636363635
2.0
1.8214285714285714
1.6153846153846154
1.75
1.875
1.9583333333333333
1.7272727272727273
2.0
1.9090909090909092
1.631578947368421
1.7142857142857142
1.8125
2.0
1.85
1.8235294117647058
2.0416666666666665
1.5555555555555556
1.7272727272727273
1.6428571428571428
1.8571428571428572
1.9333333333333333
1.9615384615384615
1.7142857142857142
1.8571428571428572
1.75
1.8333333333333333
1.8
2.25
1.5714285714285714
1.7692307692307692
2.0
1.7777777777777777
1.8571428571428572
1.9090909090909092
2.0
1.8333333333333333
2.0425531914893615
1.7647058823529411
1.75
1.8333333333333333
1.8235294117647058
1.5
1.6923076923076923
1.8125
1.6538461538461537
2.076923076923077
2.1
1.9230769230769231
1.96
2.0
1.75
2.0
1.7777777777777777
1.8
1.7692307692307692
1.6
1.8823529411764706
2.0
1.7777777777777777
1.7272727272727273
1.7647058823529411
1.8333333333333333
1.6923076923076923
1.8333333333333333
1.6111111111111112
1.8823529411764706
1.7222222222222223
2.0
1.75
1.7647058823529411
1.9230769230769231
1.8
1.7142857142857142
2.076923076923077
1.894736842105263
1.8461538461538463
1.6428571428571428
1.9
1.8076923076923077
1.625
1.75
1.7857142857142858
1.7142857142857142
1.7272727272727273
1.8636363636363635
2.0
1.7692307692307692
1.8461538461538463
1.65
1.8125
1.9230769230769231
1.7777777777777777
1.7241379310344827
1.8461538461538463
2.0
1.4285714285714286
1.7142857142857142
1.8
1.7058823529411764
1.5833333333333333
1.875
1.6
2.0
2.0
2.0
1.8387096774193548
1.5625
1.6818181818181819
1.9230769230769231
1.625
1.6
1.967741935483871
1.7058823529411764
1.9
1.8571428571428572
1.7419354838709677
1.9
1.7857142857142858
2.2127659574468086
2.142857142857143
1.8
1.6666666666666667
1.8421052631578947
1.9189189189189189
1.375
1.8507462686567164
1.75
1.6666666666666667
1.8888888888888888
1.8
1.6666666666666667
1.7142857142857142
2.0
1.7916666666666667
1.90625
1.7916666666666667
1.9615384615384615
1.7222222222222223
1.8125
1.5
2.0
1.9534883720930232
1.9166666666666667
1.7083333333333333
1.8823529411764706
1.7083333333333333
2.0
2.0
1.7619047619047619
1.8214285714285714
1.7
2.0
1.875
1.8333333333333333
1.8333333333333333
1.8695652173913044
1.875
1.88
1.8
1.8333333333333333
1.793103448275862
1.8571428571428572
1.894736842105263
2.0476190476190474
1.6470588235294117
1.75
1.7058823529411764
1.9285714285714286
1.65
1.8
1.8387096774193548
1.3333333333333333
1.875
1.7857142857142858
1.9333333333333333
1.6923076923076923
1.7878787878787878
1.7619047619047619
1.6666666666666667
2.0
1.2857142857142858
2.0
1.7727272727272727
1.8
1.6
1.7916666666666667
1.8235294117647058
1.8571428571428572
1.7
1.4666666666666666
2.0
1.7058823529411764
1.8095238095238095
1.9583333333333333
1.6
1.875
1.9
1.9

